Succinct Interaction-Aware Explanations

SHAP is a popular approach to explain black-box models by revealing the importance of individual features. As it ignores feature interactions, SHAP explanations can be confusing up to misleading. NSHAP, on the other hand, reports the additive importance for all subsets of features. While this does include all interacting sets of features, it also leads to an exponentially sized, difficult to interpret explanation. In this paper, we propose to combine the best of these two worlds, by partitioning the features into parts that significantly interact, and use these parts to compose a succinct, interpretable, additive explanation. We derive a criterion by which to measure the representativeness of such a partition for a models behavior, traded off against the complexity of the resulting explanation. To efficiently find the best partition out of super-exponentially many, we show how to prune sub-optimal solutions using a statistical test, which not only improves runtime but also helps to detect spurious interactions. Experiments on synthetic and real world data show that our explanations are both more accurate resp. more easily interpretable than those of SHAP and NSHAP.

==> arxiv-version/expres/accuracy/model_classes.csv <==
Index,Model,ISHAP,SHAP,NSHAP,LIME
0,Linear,0.9965196869513046,0.9680884115540775,0.9878256884550194,0.9467334461925967
1,SVM,0.9658518258291922,0.8427815621817633,0.894900393464942,0.8015595924795503
2,RF,0.9280069824291872,0.7478591586071137,0.7862792294439814,0.6609814134201696
3,MLP,0.8723875284847915,0.8246206775805403,0.7702275952874039,0.5347637581983656
4,KNN,0.8923540183703064,0.6877985747389992,0.22837909011462862,0.651430723451109


==> arxiv-version/expres/accuracy/per_dataset.csv <==
Dataset,ISHAP,NSHAP,SHAP,LIME
california,0.9426999583474753,0.7650433195818575,0.8366082537434358,0.6093337897057383
diabetes,0.8971232225478636,0.6800588093769144,0.8081157870297494,0.8580311483833487
insurance,0.9889870171193916,0.911368119906683,0.9214256907064412,0.9495228057939643
life,0.7621699367855075,0.0,0.44437964312045153,0.6958292566818952
student,0.8121278941552574,0.0,0.4816275627859901,0.6781472615409687
breast cancer,0.700399206153496,0.0,0.48585671752005444,0.6041096692287122
credit,0.8952858356370953,0.6355519074405563,0.6907689762503686,0.6386825759038801


==> arxiv-version/expres/avrage_correlation_grad.csv <==
,ishap,shap
0,0.9927595783176109,0.701514693061386
1,0.992022805140118,0.7276904827938838
2,0.9920207042322673,0.7113863967294902
3,0.9804311327711074,0.777460712532692
4,0.9830611236157792,0.7744181397960704
5,0.9767951204879729,0.7118682883060592
6,0.9823326879516091,0.6575527234739247
7,0.9982348617430681,0.6466688634267298
8,0.9825599880790465,0.6931223255143636
9,0.9661009242009392,0.8300012528277044
10,0.966609314508878,0.7563131232160784
11,0.9968139422836597,0.7249756383253352
12,0.9844423719800651,0.691160884499796
13,0.9713011998149592,0.8153420622601775
14,0.9902892661602664,0.7460829809384607
15,0.9795150947345768,0.7393639188636014
16,0.9858365517575847,0.8118478543883134
17,0.9954203916907258,0.6896602469514166
18,0.960763854172056,0.8120408669087453
19,0.954127400907536,0.8314126332497862
20,0.9308200275213458,0.8158902133918217
21,0.987238578970576,0.735839868488622
22,0.9721521292552708,0.7714500171424323
23,0.9905426300932736,0.6649564329922227
24,0.9670869109542237,0.7838848158998262
25,0.9749832399856186,0.8098784727519603
26,0.9876108605847619,0.7865313782017457
27,0.9677363312894404,0.7610703744532229
28,0.9937930779033213,0.726987482179285
29,0.9519251684273377,0.7675795448165632
30,0.9861483636495211,0.7514285439411331
31,0.9966323476172776,0.6448373449533275
32,0.9814862012711034,0.8108270612652207
33,0.9954375657424982,0.7034852336333397
34,0.9854537582932161,0.6972240749576378
35,0.985039475204867,0.7113001565178888
36,0.991593571228808,0.7031498688361864
37,0.948939281783706,0.6751745116193257
38,0.9691131780179314,0.6985162875559546
39,0.9834341130450532,0.6995720731940184
40,0.9454020542299096,0.8111675452901524
41,0.9216633639937786,0.7988215239722017
42,0.9911384958739858,0.7421430077391331
43,0.9582381699899287,0.7586245570960902
44,0.977109515913122,0.8180008595161581
45,0.9675029664905404,0.8103537112085387
46,0.9191885219653476,0.8260031419974121
47,0.9796896216002188,0.771994952996639
48,0.9725231638837513,0.7471428251116584
49,0.9003335914154708,0.8101709623949847
50,0.9898293576348812,0.7496706459608934
51,0.9683464004144061,0.7677500107552971
52,0.9760330123972599,0.7018982218894595
53,0.9629268160451456,0.7568571963287888
54,0.883418795475628,0.7936987641373795
55,0.9961755522699887,0.7012684708420267
56,0.9963707824345569,0.6432707336567597
57,0.9388441489569438,0.8641951733595713
58,0.98984432374921,0.6855583691526973
59,0.9519692168354236,0.8116687647958948
60,0.9986132702913658,0.6668536467854677
61,0.9665597390376286,0.6900451215261386
62,0.9925905193900033,0.7608150719585692
63,0.947656204992358,0.8920649904544191
64,0.9929494580275359,0.7245560424033508
65,0.9733695446165135,0.7518357906337683
66,0.9853578364921176,0.787821013944144
67,0.9869776265701726,0.8094468356629309
68,0.9844421909442219,0.7611511285684307
69,0.9877039857809942,0.6824549901464543
70,0.9939859086042458,0.7187348914625279
71,0.9890628464863565,0.697048661169633
72,0.9856202706091822,0.7594875812720067
73,0.9916003701666805,0.7209320253527746
74,0.889794041345433,0.8342560256998605
75,0.9664379912751686,0.8401345241634853
76,0.9970869165397505,0.6953817618256589
77,0.7636629329097212,0.7897184250197797
78,0.9759235808013482,0.8243845854683369
79,0.775474131522098,0.7606515870919919
80,0.9285288836905001,0.7175866197880978
81,0.9505995355041758,0.8061778715995611
82,0.9230940200689837,0.7017144223505641
83,0.9822291703881166,0.7379948304691418
84,0.9493825660186954,0.77157205792746
85,0.9866797527729976,0.7011904479539949
86,0.9548485296877094,0.7719463285492135
87,0.9515791273012957,0.8124410522175787
88,0.9965324821717871,0.6863233266631508
89,0.9858644015535993,0.7369135573516091
90,0.988832163205866,0.7870939176303318
91,0.9910334090240736,0.6808898278396446
92,0.9072598473844662,0.8385042298052936
93,0.9909278941163766,0.7012661141362228
94,0.9320569051750626,0.8141395621643499
95,0.9182918111752373,0.7816093794048136
96,0.983376803774699,0.7892198335972338
97,0.9792692110738362,0.7709776545616334
98,0.9896179687148272,0.7120776807476057
99,0.9910447002532208,0.6899484864704182


==> arxiv-version/expres/bike-ishap.csv <==
y;x1;x2;x3
y1;165.03053380984602;663.4310101947232;0
y2;159.30143420656623;97.75135751525977;0
y3;123.82048411076161;0;0
y4;97.50658769811609;0;0
y5;43.764074920522305;0;0
y6;7.860278537326849;0;0
y7;3.330072878697422;0;0

==> arxiv-version/expres/bike-nshap.csv <==
Features;Order1-pos;Order2-pos;Order3-pos;Order4-pos;Order5-pos;Order6-pos;Order7-pos;Order8-pos;Order9-pos;Order10-pos;Order1-neg;Order2-neg;Order3-neg;Order4-neg;Order5-neg;Order6-neg;Order7-neg;Order8-neg;Order9-neg;Order10-neg
season;302.7828;167.4671;170.7963;58.7506;18.3339;3.9803;0.6399;0.0541;0.0026;0.0000;0.0000;-23.8671;-27.9838;-25.3238;-10.7629;-1.8041;-0.3031;-0.0241;-0.0000;-0.0000
mnth;111.7951;64.3598;85.8368;39.4318;13.4952;4.2550;0.4245;0.0655;0.0026;0.0000;0.0000;-159.2146;-48.4508;-35.5603;-11.6907;-2.1671;-0.4047;-0.0241;0.0000;-0.0000
holiday;7.2007;4.6347;9.5420;2.8372;1.0623;0.3540;0.0491;0.0092;0.0000;0.0000;0.0000;-0.5623;-0.4238;-0.6394;-0.3691;-0.0884;-0.0301;-0.0007;-0.0000;-0.0000
weekday;50.3631;43.9705;15.1860;45.6175;13.4397;2.8733;0.6742;0.0703;0.0026;0.0000;0.0000;-28.8884;-66.5024;-19.2730;-9.6316;-2.9681;-0.2001;-0.0239;-0.0000;-0.0000
workingday;0.0000;14.7644;18.8130;31.2684;8.4176;2.5440;0.4997;0.0738;0.0026;0.0000;-15.9047;-2.3929;-13.2283;-16.8832;-7.2862;-1.5735;-0.2309;-0.0234;-0.0000;-0.0000
weathersit;27.2326;12.8304;24.6771;11.7551;7.5093;1.8858;0.4919;0.0800;0.0026;0.0000;0.0000;-7.0652;-5.7184;-18.8289;-6.2746;-1.8501;-0.3377;-0.0052;-0.0000;-0.0000
temp;0.0000;142.9510;198.8522;88.5336;21.1341;4.4392;0.7784;0.0868;0.0026;0.0000;-702.0405;-167.7385;-76.4118;-39.8790;-16.9676;-2.7138;-0.3561;-0.0195;-0.0000;-0.0000
atemp;66.1923;91.4632;128.4693;52.0977;21.1876;3.9874;0.7620;0.0854;0.0026;0.0000;0.0000;-121.4279;-53.8705;-38.5141;-12.4008;-3.2870;-0.3209;-0.0241;-0.0000;-0.0000
hum;599.7396;148.5061;90.2680;60.7782;24.5456;3.9504;0.6873;0.0867;0.0026;0.0000;0.0000;-3.4284;-67.8244;-32.2178;-11.7456;-2.8381;-0.3750;-0.0236;-0.0000;-0.0000
windspeed;131.4193;26.6587;86.3066;53.9194;14.5377;3.9080;0.5850;0.0823;0.0026;0.0000;0.0000;-55.4865;-39.0765;-30.6485;-13.3155;-2.1174;-0.3902;-0.0241;-0.0000;-0.0000


==> arxiv-version/expres/bike-shap.csv <==
Features;Individual Effect
season;571.2017128159058
mnth;145.9891859631303
holiday;39.242245336556905
weekday;150.06893148381522
workingday;45.11053806675521
weathersit;-75.68470755189001
temp;-564.5475064654478
atemp;111.5439640118724
hum;701.6043663441529
windspeed;130.49282860770415


==> arxiv-version/expres/bike_qualitative.csv <==
Feature-Set;NSHAP-Value
season;302.7828
mnth;111.7951
holiday;7.2007
weekday;50.3631
workingday;-15.9047
weathersit;27.2326
temp;-702.0405
atemp;66.1923
hum;599.7396
windspeed;131.4193
season,mnth;40.7386
season,holiday;2.5113
season,weekday;-18.4194
season,workingday;6.8548
season,weathersit;4.2753
season,temp;259.2300
season,atemp;-23.0112
season,hum;21.3243
season,windspeed;-6.3036
mnth,holiday;-0.3594
mnth,weekday;5.2526
mnth,workingday;0.5199
mnth,weathersit;-2.7754
mnth,temp;-152.8421
mnth,atemp;-121.6957
mnth,hum;82.2086
mnth,windspeed;-40.7565
holiday,weekday;-0.7652
holiday,workingday;0.0000
holiday,weathersit;0.1169
holiday,temp;3.6589
holiday,atemp;0.9588
holiday,hum;1.7385
holiday,windspeed;0.2851
weekday,workingday;-2.1685
weekday,weathersit;-1.8315
weekday,temp;-34.5923
weekday,atemp;19.7831
weekday,hum;21.2906
weekday,windspeed;41.6146
workingday,weathersit;-2.6172
workingday,temp;14.5155
workingday,atemp;3.6907
workingday,hum;3.6916
workingday,windspeed;0.2563
weathersit,temp;8.4976
weathersit,atemp;7.8339
weathersit,hum;4.9372
weathersit,windspeed;-6.9062
temp,atemp;-91.1640
temp,hum;-6.8569
temp,windspeed;-50.0217
atemp,hum;150.6599
atemp,windspeed;-6.9849
hum,windspeed;11.1615
season,mnth,holiday;-0.2216
season,mnth,weekday;-8.5839
season,mnth,workingday;-1.2126
season,mnth,weathersit;0.1137
season,mnth,temp;42.7639
season,mnth,atemp;38.2775
season,mnth,hum;-3.5914
season,mnth,windspeed;8.0619
season,holiday,weekday;-0.8984
season,holiday,workingday;-0.0000
season,holiday,weathersit;0.1893
season,holiday,temp;7.0437
season,holiday,atemp;5.8868
season,holiday,hum;2.0526
season,holiday,windspeed;0.9675
season,weekday,workingday;2.0534
season,weekday,weathersit;2.4728
season,weekday,temp;-46.6645
season,weekday,atemp;-0.3705
season,weekday,hum;-13.4172
season,weekday,windspeed;8.8701
season,workingday,weathersit;0.1749
season,workingday,temp;1.3530
season,workingday,atemp;1.3596
season,workingday,hum;-5.6364
season,workingday,windspeed;5.1050
season,weathersit,temp;11.4899
season,weathersit,atemp;1.5036
season,weathersit,hum;2.9810
season,weathersit,windspeed;3.7620
season,temp,atemp;140.3305
season,temp,hum;149.0698
season,temp,windspeed;48.0171
season,atemp,hum;11.7357
season,atemp,windspeed;-3.3548
season,hum,windspeed;16.7539
mnth,holiday,weekday;0.0344
mnth,holiday,workingday;0.0000
mnth,holiday,weathersit;0.0155
mnth,holiday,temp;-0.0307
mnth,holiday,atemp;-0.0113
mnth,holiday,hum;0.4018
mnth,holiday,windspeed;-0.0232
mnth,weekday,workingday;-1.5872
mnth,weekday,weathersit;-0.1717
mnth,weekday,temp;-9.1911
mnth,weekday,atemp;-1.2006
mnth,weekday,hum;-20.5531
mnth,weekday,windspeed;-16.6118
mnth,workingday,weathersit;-0.3498
mnth,workingday,temp;2.0001
mnth,workingday,atemp;6.3547
mnth,workingday,hum;2.6718
mnth,workingday,windspeed;0.9052
mnth,weathersit,temp;1.4947
mnth,weathersit,atemp;1.0830
mnth,weathersit,hum;12.7509
mnth,weathersit,windspeed;1.8503
mnth,temp,atemp;64.2985
mnth,temp,hum;-38.5906
mnth,temp,windspeed;51.8902
mnth,atemp,hum;-28.4681
mnth,atemp,windspeed;22.5424
mnth,hum,windspeed;-14.9536
holiday,weekday,workingday;-0.0000
holiday,weekday,weathersit;0.0280
holiday,weekday,temp;0.1113
holiday,weekday,atemp;0.3894
holiday,weekday,hum;0.2067
holiday,weekday,windspeed;0.1435
holiday,workingday,weathersit;-0.0000
holiday,workingday,temp;-0.0000
holiday,workingday,atemp;-0.0000
holiday,workingday,hum;-0.0000
holiday,workingday,windspeed;0.0000
holiday,weathersit,temp;0.0775
holiday,weathersit,atemp;0.0358
holiday,weathersit,hum;-0.0372
holiday,weathersit,windspeed;-0.0287
holiday,temp,atemp;-0.0202
holiday,temp,hum;6.5353
holiday,temp,windspeed;0.5381
holiday,atemp,hum;3.2815
holiday,atemp,windspeed;0.2627
holiday,hum,windspeed;0.4247
weekday,workingday,weathersit;-0.1895
weekday,workingday,temp;-5.2607
weekday,workingday,atemp;2.1992
weekday,workingday,hum;3.8356
weekday,workingday,windspeed;-5.2240
weekday,weathersit,temp;2.3087
weekday,weathersit,atemp;-1.2569
weekday,weathersit,hum;4.2021
weekday,weathersit,windspeed;-0.8922
weekday,temp,atemp;-24.9536
weekday,temp,hum;1.5980
weekday,temp,windspeed;-31.2300
weekday,atemp,hum;10.0548
weekday,atemp,windspeed;-11.2504
weekday,hum,windspeed;7.0497
workingday,weathersit,temp;1.2450
workingday,weathersit,atemp;1.8973
workingday,weathersit,hum;-2.1852
workingday,weathersit,windspeed;1.5374
workingday,temp,atemp;-16.4222
workingday,temp,hum;8.2011
workingday,temp,windspeed;-1.6174
workingday,atemp,hum;10.1892
workingday,atemp,windspeed;4.2001
workingday,hum,windspeed;1.1566
weathersit,temp,atemp;-7.1879
weathersit,temp,hum;-4.8561
weathersit,temp,windspeed;2.6527
weathersit,atemp,hum;1.4741
weathersit,atemp,windspeed;4.5139
weathersit,hum,windspeed;14.1772
temp,atemp,hum;-39.1410
temp,atemp,windspeed;53.5375
temp,hum,windspeed;-4.0694
atemp,hum,windspeed;-27.9739
season,mnth,holiday,weekday;0.0154
season,mnth,holiday,workingday;-0.0000
season,mnth,holiday,weathersit;0.0280
season,mnth,holiday,temp;0.3010
season,mnth,holiday,atemp;0.1948
season,mnth,holiday,hum;0.3058
season,mnth,holiday,windspeed;0.0957
season,mnth,weekday,workingday;1.7624
season,mnth,weekday,weathersit;0.0011
season,mnth,weekday,temp;3.9188
season,mnth,weekday,atemp;-5.8524
season,mnth,weekday,hum;1.3234
season,mnth,weekday,windspeed;-1.2964
season,mnth,workingday,weathersit;-0.4327
season,mnth,workingday,temp;-0.2182
season,mnth,workingday,atemp;-9.1236
season,mnth,workingday,hum;3.0050
season,mnth,workingday,windspeed;-2.5950
season,mnth,weathersit,temp;0.6419
season,mnth,weathersit,atemp;-1.2301
season,mnth,weathersit,hum;1.3971
season,mnth,weathersit,windspeed;-2.0024
season,mnth,temp,atemp;3.4131
season,mnth,temp,hum;13.5343
season,mnth,temp,windspeed;-5.1011
season,mnth,atemp,hum;14.5356
season,mnth,atemp,windspeed;1.1876
season,mnth,hum,windspeed;0.0770
season,holiday,weekday,workingday;-0.0000
season,holiday,weekday,weathersit;-0.0156
season,holiday,weekday,temp;-0.3484
season,holiday,weekday,atemp;-0.2454
season,holiday,weekday,hum;-0.1066
season,holiday,weekday,windspeed;0.3685
season,holiday,workingday,weathersit;-0.0000
season,holiday,workingday,temp;-0.0000
season,holiday,workingday,atemp;-0.0000
season,holiday,workingday,hum;-0.0000
season,holiday,workingday,windspeed;-0.0000
season,holiday,weathersit,temp;0.2123
season,holiday,weathersit,atemp;0.0379
season,holiday,weathersit,hum;0.0669
season,holiday,weathersit,windspeed;-0.0538
season,holiday,temp,atemp;1.0120
season,holiday,temp,hum;4.7890
season,holiday,temp,windspeed;0.5511
season,holiday,atemp,hum;0.9299
season,holiday,atemp,windspeed;0.9044
season,holiday,hum,windspeed;-0.0235
season,weekday,workingday,weathersit;-0.6266
season,weekday,workingday,temp;8.9067
season,weekday,workingday,atemp;2.3658
season,weekday,workingday,hum;0.2388
season,weekday,workingday,windspeed;-1.0615
season,weekday,weathersit,temp;0.0772
season,weekday,weathersit,atemp;0.8926
season,weekday,weathersit,hum;-2.0090
season,weekday,weathersit,windspeed;-1.4391
season,weekday,temp,atemp;-16.4764
season,weekday,temp,hum;28.0708
season,weekday,temp,windspeed;30.1886
season,weekday,atemp,hum;0.5287
season,weekday,atemp,windspeed;1.9780
season,weekday,hum,windspeed;-4.3236
season,workingday,weathersit,temp;-0.5665
season,workingday,weathersit,atemp;1.0429
season,workingday,weathersit,hum;-3.2994
season,workingday,weathersit,windspeed;0.6350
season,workingday,temp,atemp;45.8546
season,workingday,temp,hum;-8.9144
season,workingday,temp,windspeed;2.6216
season,workingday,atemp,hum;-10.4810
season,workingday,atemp,windspeed;4.3107
season,workingday,hum,windspeed;0.8789
season,weathersit,temp,atemp;3.3391
season,weathersit,temp,hum;9.9835
season,weathersit,temp,windspeed;0.8212
season,weathersit,atemp,hum;4.6675
season,weathersit,atemp,windspeed;-1.4759
season,weathersit,hum,windspeed;1.3265
season,temp,atemp,hum;-1.8978
season,temp,atemp,windspeed;-20.0788
season,temp,hum,windspeed;23.3763
season,atemp,hum,windspeed;8.2878
mnth,holiday,weekday,workingday;-0.0000
mnth,holiday,weekday,weathersit;-0.0059
mnth,holiday,weekday,temp;-0.1387
mnth,holiday,weekday,atemp;-0.1105
mnth,holiday,weekday,hum;0.0320
mnth,holiday,weekday,windspeed;-0.0589
mnth,holiday,workingday,weathersit;-0.0000
mnth,holiday,workingday,temp;-0.0000
mnth,holiday,workingday,atemp;-0.0000
mnth,holiday,workingday,hum;-0.0000
mnth,holiday,workingday,windspeed;-0.0000
mnth,holiday,weathersit,temp;0.0555
mnth,holiday,weathersit,atemp;0.0112
mnth,holiday,weathersit,hum;-0.0063
mnth,holiday,weathersit,windspeed;0.0116
mnth,holiday,temp,atemp;-0.0348
mnth,holiday,temp,hum;0.1369
mnth,holiday,temp,windspeed;0.1166
mnth,holiday,atemp,hum;-0.2257
mnth,holiday,atemp,windspeed;0.0684
mnth,holiday,hum,windspeed;0.0311
mnth,weekday,workingday,weathersit;-0.3128
mnth,weekday,workingday,temp;0.5435
mnth,weekday,workingday,atemp;-1.7301
mnth,weekday,workingday,hum;1.5907
mnth,weekday,workingday,windspeed;-3.3746
mnth,weekday,weathersit,temp;0.2110
mnth,weekday,weathersit,atemp;-0.6085
mnth,weekday,weathersit,hum;-1.3839
mnth,weekday,weathersit,windspeed;-0.8172
mnth,weekday,temp,atemp;12.0702
mnth,weekday,temp,hum;17.2834
mnth,weekday,temp,windspeed;15.7877
mnth,weekday,atemp,hum;-5.3056
mnth,weekday,atemp,windspeed;13.0869
mnth,weekday,hum,windspeed;-10.2576
mnth,workingday,weathersit,temp;0.4600
mnth,workingday,weathersit,atemp;0.1802
mnth,workingday,weathersit,hum;0.0618
mnth,workingday,weathersit,windspeed;1.0996
mnth,workingday,temp,atemp;0.7345
mnth,workingday,temp,hum;-6.5121
mnth,workingday,temp,windspeed;2.1741
mnth,workingday,atemp,hum;-4.0494
mnth,workingday,atemp,windspeed;3.5146
mnth,workingday,hum,windspeed;-3.8826
mnth,weathersit,temp,atemp;3.1203
mnth,weathersit,temp,hum;-14.6073
mnth,weathersit,temp,windspeed;1.7883
mnth,weathersit,atemp,hum;-8.8329
mnth,weathersit,atemp,windspeed;-1.5503
mnth,weathersit,hum,windspeed;3.0872
mnth,temp,atemp,hum;-10.7889
mnth,temp,atemp,windspeed;-39.7949
mnth,temp,hum,windspeed;31.2089
mnth,atemp,hum,windspeed;3.5231
holiday,weekday,workingday,weathersit;-0.0000
holiday,weekday,workingday,temp;-0.0000
holiday,weekday,workingday,atemp;-0.0000
holiday,weekday,workingday,hum;-0.0000
holiday,weekday,workingday,windspeed;-0.0000
holiday,weekday,weathersit,temp;-0.0375
holiday,weekday,weathersit,atemp;-0.0169
holiday,weekday,weathersit,hum;-0.0087
holiday,weekday,weathersit,windspeed;-0.0194
holiday,weekday,temp,atemp;-0.3500
holiday,weekday,temp,hum;-0.3232
holiday,weekday,temp,windspeed;-0.0774
holiday,weekday,atemp,hum;-0.1622
holiday,weekday,atemp,windspeed;-0.0522
holiday,weekday,hum,windspeed;0.1391
holiday,workingday,weathersit,temp;-0.0000
holiday,workingday,weathersit,atemp;-0.0000
holiday,workingday,weathersit,hum;-0.0000
holiday,workingday,weathersit,windspeed;-0.0000
holiday,workingday,temp,atemp;-0.0000
holiday,workingday,temp,hum;-0.0000
holiday,workingday,temp,windspeed;-0.0000
holiday,workingday,atemp,hum;-0.0000
holiday,workingday,atemp,windspeed;-0.0000
holiday,workingday,hum,windspeed;-0.0000
holiday,weathersit,temp,atemp;0.0234
holiday,weathersit,temp,hum;-0.0364
holiday,weathersit,temp,windspeed;-0.0006
holiday,weathersit,atemp,hum;0.0123
holiday,weathersit,atemp,windspeed;0.0199
holiday,weathersit,hum,windspeed;0.0620
holiday,temp,atemp,hum;0.0877
holiday,temp,atemp,windspeed;0.2299
holiday,temp,hum,windspeed;0.4987
holiday,atemp,hum,windspeed;-0.0991
weekday,workingday,weathersit,temp;0.6950
weekday,workingday,weathersit,atemp;0.9138
weekday,workingday,weathersit,hum;0.2204
weekday,workingday,weathersit,windspeed;-0.1001
weekday,workingday,temp,atemp;1.1016
weekday,workingday,temp,hum;0.6127
weekday,workingday,temp,windspeed;3.6459
weekday,workingday,atemp,hum;0.6528
weekday,workingday,atemp,windspeed;1.7096
weekday,workingday,hum,windspeed;-0.9970
weekday,weathersit,temp,atemp;-2.9255
weekday,weathersit,temp,hum;-6.1366
weekday,weathersit,temp,windspeed;0.6509
weekday,weathersit,atemp,hum;-1.3176
weekday,weathersit,atemp,windspeed;-0.6795
weekday,weathersit,hum,windspeed;1.3931
weekday,temp,atemp,hum;8.5750
weekday,temp,atemp,windspeed;17.1612
weekday,temp,hum,windspeed;-5.9828
weekday,atemp,hum,windspeed;3.7566
workingday,weathersit,temp,atemp;0.8355
workingday,weathersit,temp,hum;-6.8396
workingday,weathersit,temp,windspeed;-0.9718
workingday,weathersit,atemp,hum;-0.5222
workingday,weathersit,atemp,windspeed;-0.9218
workingday,weathersit,hum,windspeed;1.8127
workingday,temp,atemp,hum;16.5726
workingday,temp,atemp,windspeed;2.1764
workingday,temp,hum,windspeed;11.6685
workingday,atemp,hum,windspeed;0.4750
weathersit,temp,atemp,hum;5.1244
weathersit,temp,atemp,windspeed;-3.9671
weathersit,temp,hum,windspeed;-6.3889
weathersit,atemp,hum,windspeed;-3.1492
temp,atemp,hum,windspeed;17.1712
season,mnth,holiday,weekday,workingday;-0.0000
season,mnth,holiday,weekday,weathersit;0.0059
season,mnth,holiday,weekday,temp;-0.0383
season,mnth,holiday,weekday,atemp;0.0788
season,mnth,holiday,weekday,hum;0.0446
season,mnth,holiday,weekday,windspeed;-0.0229
season,mnth,holiday,workingday,weathersit;0.0000
season,mnth,holiday,workingday,temp;-0.0000
season,mnth,holiday,workingday,atemp;-0.0000
season,mnth,holiday,workingday,hum;-0.0000
season,mnth,holiday,workingday,windspeed;-0.0000
season,mnth,holiday,weathersit,temp;-0.0635
season,mnth,holiday,weathersit,atemp;0.0082
season,mnth,holiday,weathersit,hum;-0.0419
season,mnth,holiday,weathersit,windspeed;-0.0226
season,mnth,holiday,temp,atemp;-0.1477
season,mnth,holiday,temp,hum;-0.0376
season,mnth,holiday,temp,windspeed;-0.2000
season,mnth,holiday,atemp,hum;-0.0939
season,mnth,holiday,atemp,windspeed;0.2922
season,mnth,holiday,hum,windspeed;0.1755
season,mnth,weekday,workingday,weathersit;0.1226
season,mnth,weekday,workingday,temp;-0.2216
season,mnth,weekday,workingday,atemp;0.3963
season,mnth,weekday,workingday,hum;0.5499
season,mnth,weekday,workingday,windspeed;0.6566
season,mnth,weekday,weathersit,temp;-0.5150
season,mnth,weekday,weathersit,atemp;0.6380
season,mnth,weekday,weathersit,hum;-0.0234
season,mnth,weekday,weathersit,windspeed;0.5372
season,mnth,weekday,temp,atemp;-4.0487
season,mnth,weekday,temp,hum;2.5119
season,mnth,weekday,temp,windspeed;-2.7308
season,mnth,weekday,atemp,hum;2.2872
season,mnth,weekday,atemp,windspeed;-0.3731
season,mnth,weekday,hum,windspeed;0.2970
season,mnth,workingday,weathersit,temp;-0.2561
season,mnth,workingday,weathersit,atemp;0.5571
season,mnth,workingday,weathersit,hum;-0.2261
season,mnth,workingday,weathersit,windspeed;0.3078
season,mnth,workingday,temp,atemp;-0.3762
season,mnth,workingday,temp,hum;2.0381
season,mnth,workingday,temp,windspeed;-1.5232
season,mnth,workingday,atemp,hum;2.9424
season,mnth,workingday,atemp,windspeed;-0.2860
season,mnth,workingday,hum,windspeed;0.7371
season,mnth,weathersit,temp,atemp;-2.4514
season,mnth,weathersit,temp,hum;4.8092
season,mnth,weathersit,temp,windspeed;-1.1946
season,mnth,weathersit,atemp,hum;3.7854
season,mnth,weathersit,atemp,windspeed;0.4102
season,mnth,weathersit,hum,windspeed;0.1230
season,mnth,temp,atemp,hum;1.8651
season,mnth,temp,atemp,windspeed;3.7307
season,mnth,temp,hum,windspeed;-4.6005
season,mnth,atemp,hum,windspeed;3.8132
season,holiday,weekday,workingday,weathersit;0.0000
season,holiday,weekday,workingday,temp;0.0000
season,holiday,weekday,workingday,atemp;0.0000
season,holiday,weekday,workingday,hum;-0.0000
season,holiday,weekday,workingday,windspeed;-0.0000
season,holiday,weekday,weathersit,temp;0.0223
season,holiday,weekday,weathersit,atemp;0.0144
season,holiday,weekday,weathersit,hum;-0.0724
season,holiday,weekday,weathersit,windspeed;0.0250
season,holiday,weekday,temp,atemp;-0.3970
season,holiday,weekday,temp,hum;0.4056
season,holiday,weekday,temp,windspeed;0.1828
season,holiday,weekday,atemp,hum;0.0031
season,holiday,weekday,atemp,windspeed;0.1453
season,holiday,weekday,hum,windspeed;-0.0301
season,holiday,workingday,weathersit,temp;0.0000
season,holiday,workingday,weathersit,atemp;0.0000
season,holiday,workingday,weathersit,hum;0.0000
season,holiday,workingday,weathersit,windspeed;0.0000
season,holiday,workingday,temp,atemp;0.0000
season,holiday,workingday,temp,hum;0.0000
season,holiday,workingday,temp,windspeed;-0.0000
season,holiday,workingday,atemp,hum;-0.0000
season,holiday,workingday,atemp,windspeed;-0.0000
season,holiday,workingday,hum,windspeed;0.0000
season,holiday,weathersit,temp,atemp;0.0849
season,holiday,weathersit,temp,hum;-0.0471
season,holiday,weathersit,temp,windspeed;0.0283
season,holiday,weathersit,atemp,hum;0.0095
season,holiday,weathersit,atemp,windspeed;0.0316
season,holiday,weathersit,hum,windspeed;0.0135
season,holiday,temp,atemp,hum;1.3922
season,holiday,temp,atemp,windspeed;0.2063
season,holiday,temp,hum,windspeed;0.2995
season,holiday,atemp,hum,windspeed;0.3864
season,weekday,workingday,weathersit,temp;-0.2296
season,weekday,workingday,weathersit,atemp;-0.3086
season,weekday,workingday,weathersit,hum;0.3946
season,weekday,workingday,weathersit,windspeed;0.1830
season,weekday,workingday,temp,atemp;-2.2225
season,weekday,workingday,temp,hum;-0.3778
season,weekday,workingday,temp,windspeed;-1.0550
season,weekday,workingday,atemp,hum;-0.7255
season,weekday,workingday,atemp,windspeed;0.5759
season,weekday,workingday,hum,windspeed;0.0762
season,weekday,weathersit,temp,atemp;0.5219
season,weekday,weathersit,temp,hum;2.8575
season,weekday,weathersit,temp,windspeed;0.2268
season,weekday,weathersit,atemp,hum;2.4988
season,weekday,weathersit,atemp,windspeed;1.0795
season,weekday,weathersit,hum,windspeed;1.3166
season,weekday,temp,atemp,hum;7.1445
season,weekday,temp,atemp,windspeed;2.3899
season,weekday,temp,hum,windspeed;-8.9525
season,weekday,atemp,hum,windspeed;-3.2486
season,workingday,weathersit,temp,atemp;-0.3779
season,workingday,weathersit,temp,hum;-6.4172
season,workingday,weathersit,temp,windspeed;-0.9100
season,workingday,weathersit,atemp,hum;-1.4177
season,workingday,weathersit,atemp,windspeed;-0.3420
season,workingday,weathersit,hum,windspeed;1.7067
season,workingday,temp,atemp,hum;8.5456
season,workingday,temp,atemp,windspeed;-2.7326
season,workingday,temp,hum,windspeed;0.4424
season,workingday,atemp,hum,windspeed;1.2100
season,weathersit,temp,atemp,hum;-3.1950
season,weathersit,temp,atemp,windspeed;-1.2604
season,weathersit,temp,hum,windspeed;1.2426
season,weathersit,atemp,hum,windspeed;0.3586
season,temp,atemp,hum,windspeed;21.9265
mnth,holiday,weekday,workingday,weathersit;0.0000
mnth,holiday,weekday,workingday,temp;-0.0000
mnth,holiday,weekday,workingday,atemp;-0.0000
mnth,holiday,weekday,workingday,hum;-0.0000
mnth,holiday,weekday,workingday,windspeed;-0.0000
mnth,holiday,weekday,weathersit,temp;0.0059
mnth,holiday,weekday,weathersit,atemp;0.0059
mnth,holiday,weekday,weathersit,hum;-0.0000
mnth,holiday,weekday,weathersit,windspeed;0.0039
mnth,holiday,weekday,temp,atemp;0.1797
mnth,holiday,weekday,temp,hum;0.0821
mnth,holiday,weekday,temp,windspeed;0.0649
mnth,holiday,weekday,atemp,hum;0.0646
mnth,holiday,weekday,atemp,windspeed;0.0854
mnth,holiday,weekday,hum,windspeed;0.0511
mnth,holiday,workingday,weathersit,temp;0.0000
mnth,holiday,workingday,weathersit,atemp;0.0000
mnth,holiday,workingday,weathersit,hum;0.0000
mnth,holiday,workingday,weathersit,windspeed;-0.0000
mnth,holiday,workingday,temp,atemp;0.0000
mnth,holiday,workingday,temp,hum;-0.0000
mnth,holiday,workingday,temp,windspeed;-0.0000
mnth,holiday,workingday,atemp,hum;-0.0000
mnth,holiday,workingday,atemp,windspeed;-0.0000
mnth,holiday,workingday,hum,windspeed;-0.0000
mnth,holiday,weathersit,temp,atemp;-0.0369
mnth,holiday,weathersit,temp,hum;-0.0025
mnth,holiday,weathersit,temp,windspeed;-0.0441
mnth,holiday,weathersit,atemp,hum;0.0037
mnth,holiday,weathersit,atemp,windspeed;-0.0064
mnth,holiday,weathersit,hum,windspeed;0.0046
mnth,holiday,temp,atemp,hum;0.1044
mnth,holiday,temp,atemp,windspeed;-0.1237
mnth,holiday,temp,hum,windspeed;-0.0279
mnth,holiday,atemp,hum,windspeed;0.0673
mnth,weekday,workingday,weathersit,temp;0.2252
mnth,weekday,workingday,weathersit,atemp;0.4695
mnth,weekday,workingday,weathersit,hum;-0.0048
mnth,weekday,workingday,weathersit,windspeed;0.2079
mnth,weekday,workingday,temp,atemp;-3.1823
mnth,weekday,workingday,temp,hum;-1.4075
mnth,weekday,workingday,temp,windspeed;2.7173
mnth,weekday,workingday,atemp,hum;-2.1551
mnth,weekday,workingday,atemp,windspeed;0.7231
mnth,weekday,workingday,hum,windspeed;-0.5057
mnth,weekday,weathersit,temp,atemp;0.2942
mnth,weekday,weathersit,temp,hum;0.5781
mnth,weekday,weathersit,temp,windspeed;0.1134
mnth,weekday,weathersit,atemp,hum;1.5272
mnth,weekday,weathersit,atemp,windspeed;1.1078
mnth,weekday,weathersit,hum,windspeed;-0.7579
mnth,weekday,temp,atemp,hum;14.5008
mnth,weekday,temp,atemp,windspeed;-8.0656
mnth,weekday,temp,hum,windspeed;3.4437
mnth,weekday,atemp,hum,windspeed;2.3856
mnth,workingday,weathersit,temp,atemp;-0.0074
mnth,workingday,weathersit,temp,hum;-0.6282
mnth,workingday,weathersit,temp,windspeed;-0.8543
mnth,workingday,weathersit,atemp,hum;0.9769
mnth,workingday,weathersit,atemp,windspeed;-0.5529
mnth,workingday,weathersit,hum,windspeed;-0.3378
mnth,workingday,temp,atemp,hum;0.9556
mnth,workingday,temp,atemp,windspeed;-2.2033
mnth,workingday,temp,hum,windspeed;1.2119
mnth,workingday,atemp,hum,windspeed;0.3146
mnth,weathersit,temp,atemp,hum;1.2170
mnth,weathersit,temp,atemp,windspeed;0.0618
mnth,weathersit,temp,hum,windspeed;-1.2214
mnth,weathersit,atemp,hum,windspeed;-1.5562
mnth,temp,atemp,hum,windspeed;-15.2761
holiday,weekday,workingday,weathersit,temp;0.0000
holiday,weekday,workingday,weathersit,atemp;0.0000
holiday,weekday,workingday,weathersit,hum;0.0000
holiday,weekday,workingday,weathersit,windspeed;0.0000
holiday,weekday,workingday,temp,atemp;0.0000
holiday,weekday,workingday,temp,hum;0.0000
holiday,weekday,workingday,temp,windspeed;-0.0000
holiday,weekday,workingday,atemp,hum;-0.0000
holiday,weekday,workingday,atemp,windspeed;-0.0000
holiday,weekday,workingday,hum,windspeed;-0.0000
holiday,weekday,weathersit,temp,atemp;0.0153
holiday,weekday,weathersit,temp,hum;0.0084
holiday,weekday,weathersit,temp,windspeed;0.0133
holiday,weekday,weathersit,atemp,hum;-0.0123
holiday,weekday,weathersit,atemp,windspeed;-0.0048
holiday,weekday,weathersit,hum,windspeed;0.0025
holiday,weekday,temp,atemp,hum;0.3735
holiday,weekday,temp,atemp,windspeed;-0.1394
holiday,weekday,temp,hum,windspeed;0.2817
holiday,weekday,atemp,hum,windspeed;-0.0919
holiday,workingday,weathersit,temp,atemp;0.0000
holiday,workingday,weathersit,temp,hum;0.0000
holiday,workingday,weathersit,temp,windspeed;-0.0000
holiday,workingday,weathersit,atemp,hum;0.0000
holiday,workingday,weathersit,atemp,windspeed;-0.0000
holiday,workingday,weathersit,hum,windspeed;0.0000
holiday,workingday,temp,atemp,hum;0.0000
holiday,workingday,temp,atemp,windspeed;-0.0000
holiday,workingday,temp,hum,windspeed;-0.0000
holiday,workingday,atemp,hum,windspeed;0.0000
holiday,weathersit,temp,atemp,hum;-0.0111
holiday,weathersit,temp,atemp,windspeed;-0.0364
holiday,weathersit,temp,hum,windspeed;-0.0299
holiday,weathersit,atemp,hum,windspeed;-0.0631
holiday,temp,atemp,hum,windspeed;0.0373
weekday,workingday,weathersit,temp,atemp;-0.5619
weekday,workingday,weathersit,temp,hum;-0.7714
weekday,workingday,weathersit,temp,windspeed;0.4069
weekday,workingday,weathersit,atemp,hum;-0.7560
weekday,workingday,weathersit,atemp,windspeed;0.3195
weekday,workingday,weathersit,hum,windspeed;0.5993
weekday,workingday,temp,atemp,hum;0.4986
weekday,workingday,temp,atemp,windspeed;-0.9299
weekday,workingday,temp,hum,windspeed;4.1678
weekday,workingday,atemp,hum,windspeed;-0.5208
weekday,weathersit,temp,atemp,hum;1.7019
weekday,weathersit,temp,atemp,windspeed;-0.6597
weekday,weathersit,temp,hum,windspeed;-2.0374
weekday,weathersit,atemp,hum,windspeed;0.2773
weekday,temp,atemp,hum,windspeed;1.5055
workingday,weathersit,temp,atemp,hum;0.6507
workingday,weathersit,temp,atemp,windspeed;0.4544
workingday,weathersit,temp,hum,windspeed;1.1953
workingday,weathersit,atemp,hum,windspeed;-1.0460
workingday,temp,atemp,hum,windspeed;4.5514
weathersit,temp,atemp,hum,windspeed;1.1781
season,mnth,holiday,weekday,workingday,weathersit;0.0000
season,mnth,holiday,weekday,workingday,temp;0.0000
season,mnth,holiday,weekday,workingday,atemp;0.0000
season,mnth,holiday,weekday,workingday,hum;0.0000
season,mnth,holiday,weekday,workingday,windspeed;0.0000
season,mnth,holiday,weekday,weathersit,temp;-0.0028
season,mnth,holiday,weekday,weathersit,atemp;-0.0059
season,mnth,holiday,weekday,weathersit,hum;0.0000
season,mnth,holiday,weekday,weathersit,windspeed;-0.0040
season,mnth,holiday,weekday,temp,atemp;-0.0779
season,mnth,holiday,weekday,temp,hum;0.0003
season,mnth,holiday,weekday,temp,windspeed;0.0842
season,mnth,holiday,weekday,atemp,hum;-0.0035
season,mnth,holiday,weekday,atemp,windspeed;-0.0522
season,mnth,holiday,weekday,hum,windspeed;-0.0586
season,mnth,holiday,workingday,weathersit,temp;0.0000
season,mnth,holiday,workingday,weathersit,atemp;0.0000
season,mnth,holiday,workingday,weathersit,hum;0.0000
season,mnth,holiday,workingday,weathersit,windspeed;0.0000
season,mnth,holiday,workingday,temp,atemp;0.0000
season,mnth,holiday,workingday,temp,hum;0.0000
season,mnth,holiday,workingday,temp,windspeed;0.0000
season,mnth,holiday,workingday,atemp,hum;0.0000
season,mnth,holiday,workingday,atemp,windspeed;0.0000
season,mnth,holiday,workingday,hum,windspeed;-0.0000
season,mnth,holiday,weathersit,temp,atemp;0.0479
season,mnth,holiday,weathersit,temp,hum;0.0151
season,mnth,holiday,weathersit,temp,windspeed;0.0434
season,mnth,holiday,weathersit,atemp,hum;-0.0276
season,mnth,holiday,weathersit,atemp,windspeed;0.0071
season,mnth,holiday,weathersit,hum,windspeed;0.0097
season,mnth,holiday,temp,atemp,hum;0.1951
season,mnth,holiday,temp,atemp,windspeed;0.0384
season,mnth,holiday,temp,hum,windspeed;-0.0007
season,mnth,holiday,atemp,hum,windspeed;0.0223
season,mnth,weekday,workingday,weathersit,temp;0.0956
season,mnth,weekday,workingday,weathersit,atemp;-0.0932
season,mnth,weekday,workingday,weathersit,hum;-0.1485
season,mnth,weekday,workingday,weathersit,windspeed;0.0038
season,mnth,weekday,workingday,temp,atemp;4.5004
season,mnth,weekday,workingday,temp,hum;-0.0423
season,mnth,weekday,workingday,temp,windspeed;0.0279
season,mnth,weekday,workingday,atemp,hum;0.9396
season,mnth,weekday,workingday,atemp,windspeed;0.0392
season,mnth,weekday,workingday,hum,windspeed;-0.1437
season,mnth,weekday,weathersit,temp,atemp;-0.0983
season,mnth,weekday,weathersit,temp,hum;0.1940
season,mnth,weekday,weathersit,temp,windspeed;0.0342
season,mnth,weekday,weathersit,atemp,hum;0.2649
season,mnth,weekday,weathersit,atemp,windspeed;0.1377
season,mnth,weekday,weathersit,hum,windspeed;-0.3683
season,mnth,weekday,temp,atemp,hum;-3.8190
season,mnth,weekday,temp,atemp,windspeed;1.4699
season,mnth,weekday,temp,hum,windspeed;1.4779
season,mnth,weekday,atemp,hum,windspeed;0.6923
season,mnth,workingday,weathersit,temp,atemp;0.1599
season,mnth,workingday,weathersit,temp,hum;-0.3261
season,mnth,workingday,weathersit,temp,windspeed;0.1519
season,mnth,workingday,weathersit,atemp,hum;-0.2321
season,mnth,workingday,weathersit,atemp,windspeed;-0.3669
season,mnth,workingday,weathersit,hum,windspeed;0.2436
season,mnth,workingday,temp,atemp,hum;0.2539
season,mnth,workingday,temp,atemp,windspeed;0.1709
season,mnth,workingday,temp,hum,windspeed;0.3387
season,mnth,workingday,atemp,hum,windspeed;1.1592
season,mnth,weathersit,temp,atemp,hum;-0.0387
season,mnth,weathersit,temp,atemp,windspeed;0.1606
season,mnth,weathersit,temp,hum,windspeed;1.1305
season,mnth,weathersit,atemp,hum,windspeed;1.0760
season,mnth,temp,atemp,hum,windspeed;3.1358
season,holiday,weekday,workingday,weathersit,temp;-0.0000
season,holiday,weekday,workingday,weathersit,atemp;-0.0000
season,holiday,weekday,workingday,weathersit,hum;0.0000
season,holiday,weekday,workingday,weathersit,windspeed;-0.0000
season,holiday,weekday,workingday,temp,atemp;-0.0000
season,holiday,weekday,workingday,temp,hum;0.0000
season,holiday,weekday,workingday,temp,windspeed;-0.0000
season,holiday,weekday,workingday,atemp,hum;0.0000
season,holiday,weekday,workingday,atemp,windspeed;0.0000
season,holiday,weekday,workingday,hum,windspeed;0.0000
season,holiday,weekday,weathersit,temp,atemp;0.0179
season,holiday,weekday,weathersit,temp,hum;-0.0059
season,holiday,weekday,weathersit,temp,windspeed;-0.0260
season,holiday,weekday,weathersit,atemp,hum;0.0543
season,holiday,weekday,weathersit,atemp,windspeed;-0.0046
season,holiday,weekday,weathersit,hum,windspeed;0.0034
season,holiday,weekday,temp,atemp,hum;0.5484
season,holiday,weekday,temp,atemp,windspeed;0.1996
season,holiday,weekday,temp,hum,windspeed;0.1642
season,holiday,weekday,atemp,hum,windspeed;0.0783
season,holiday,workingday,weathersit,temp,atemp;-0.0000
season,holiday,workingday,weathersit,temp,hum;0.0000
season,holiday,workingday,weathersit,temp,windspeed;-0.0000
season,holiday,workingday,weathersit,atemp,hum;0.0000
season,holiday,workingday,weathersit,atemp,windspeed;0.0000
season,holiday,workingday,weathersit,hum,windspeed;-0.0000
season,holiday,workingday,temp,atemp,hum;0.0000
season,holiday,workingday,temp,atemp,windspeed;0.0000
season,holiday,workingday,temp,hum,windspeed;-0.0000
season,holiday,workingday,atemp,hum,windspeed;0.0000
season,holiday,weathersit,temp,atemp,hum;-0.0067
season,holiday,weathersit,temp,atemp,windspeed;0.0627
season,holiday,weathersit,temp,hum,windspeed;-0.0155
season,holiday,weathersit,atemp,hum,windspeed;-0.0259
season,holiday,temp,atemp,hum,windspeed;0.2548
season,weekday,workingday,weathersit,temp,atemp;0.1163
season,weekday,workingday,weathersit,temp,hum;-0.0258
season,weekday,workingday,weathersit,temp,windspeed;-0.0403
season,weekday,workingday,weathersit,atemp,hum;-0.0598
season,weekday,workingday,weathersit,atemp,windspeed;-0.1281
season,weekday,workingday,weathersit,hum,windspeed;0.1493
season,weekday,workingday,temp,atemp,hum;-1.4026
season,weekday,workingday,temp,atemp,windspeed;0.3724
season,weekday,workingday,temp,hum,windspeed;-0.2919
season,weekday,workingday,atemp,hum,windspeed;-0.1022
season,weekday,weathersit,temp,atemp,hum;0.1398
season,weekday,weathersit,temp,atemp,windspeed;-0.4079
season,weekday,weathersit,temp,hum,windspeed;0.2559
season,weekday,weathersit,atemp,hum,windspeed;-1.1732
season,weekday,temp,atemp,hum,windspeed;-0.6117
season,workingday,weathersit,temp,atemp,hum;0.9603
season,workingday,weathersit,temp,atemp,windspeed;0.1891
season,workingday,weathersit,temp,hum,windspeed;0.4050
season,workingday,weathersit,atemp,hum,windspeed;0.2440
season,workingday,temp,atemp,hum,windspeed;-0.5860
season,weathersit,temp,atemp,hum,windspeed;1.3443
mnth,holiday,weekday,workingday,weathersit,temp;0.0000
mnth,holiday,weekday,workingday,weathersit,atemp;0.0000
mnth,holiday,weekday,workingday,weathersit,hum;0.0000
mnth,holiday,weekday,workingday,weathersit,windspeed;0.0000
mnth,holiday,weekday,workingday,temp,atemp;0.0000
mnth,holiday,weekday,workingday,temp,hum;0.0000
mnth,holiday,weekday,workingday,temp,windspeed;0.0000
mnth,holiday,weekday,workingday,atemp,hum;0.0000
mnth,holiday,weekday,workingday,atemp,windspeed;0.0000
mnth,holiday,weekday,workingday,hum,windspeed;0.0000
mnth,holiday,weekday,weathersit,temp,atemp;-0.0059
mnth,holiday,weekday,weathersit,temp,hum;0.0000
mnth,holiday,weekday,weathersit,temp,windspeed;-0.0040
mnth,holiday,weekday,weathersit,atemp,hum;0.0000
mnth,holiday,weekday,weathersit,atemp,windspeed;-0.0039
mnth,holiday,weekday,weathersit,hum,windspeed;0.0000
mnth,holiday,weekday,temp,atemp,hum;-0.0811
mnth,holiday,weekday,temp,atemp,windspeed;-0.0553
mnth,holiday,weekday,temp,hum,windspeed;-0.0150
mnth,holiday,weekday,atemp,hum,windspeed;-0.0273
mnth,holiday,workingday,weathersit,temp,atemp;0.0000
mnth,holiday,workingday,weathersit,temp,hum;0.0000
mnth,holiday,workingday,weathersit,temp,windspeed;0.0000
mnth,holiday,workingday,weathersit,atemp,hum;0.0000
mnth,holiday,workingday,weathersit,atemp,windspeed;0.0000
mnth,holiday,workingday,weathersit,hum,windspeed;-0.0000
mnth,holiday,workingday,temp,atemp,hum;0.0000
mnth,holiday,workingday,temp,atemp,windspeed;0.0000
mnth,holiday,workingday,temp,hum,windspeed;-0.0000
mnth,holiday,workingday,atemp,hum,windspeed;0.0000
mnth,holiday,weathersit,temp,atemp,hum;0.0000
mnth,holiday,weathersit,temp,atemp,windspeed;0.0389
mnth,holiday,weathersit,temp,hum,windspeed;0.0000
mnth,holiday,weathersit,atemp,hum,windspeed;-0.0046
mnth,holiday,temp,atemp,hum,windspeed;-0.0106
mnth,weekday,workingday,weathersit,temp,atemp;-0.3826
mnth,weekday,workingday,weathersit,temp,hum;0.0030
mnth,weekday,workingday,weathersit,temp,windspeed;-0.1663
mnth,weekday,workingday,weathersit,atemp,hum;-0.0492
mnth,weekday,workingday,weathersit,atemp,windspeed;-0.1469
mnth,weekday,workingday,weathersit,hum,windspeed;0.3860
mnth,weekday,workingday,temp,atemp,hum;0.2086
mnth,weekday,workingday,temp,atemp,windspeed;-1.3519
mnth,weekday,workingday,temp,hum,windspeed;0.8811
mnth,weekday,workingday,atemp,hum,windspeed;-0.3351
mnth,weekday,weathersit,temp,atemp,hum;-1.0560
mnth,weekday,weathersit,temp,atemp,windspeed;-0.7967
mnth,weekday,weathersit,temp,hum,windspeed;1.1655
mnth,weekday,weathersit,atemp,hum,windspeed;-0.6421
mnth,weekday,temp,atemp,hum,windspeed;2.1104
mnth,workingday,weathersit,temp,atemp,hum;-0.1326
mnth,workingday,weathersit,temp,atemp,windspeed;0.3051
mnth,workingday,weathersit,temp,hum,windspeed;0.7656
mnth,workingday,weathersit,atemp,hum,windspeed;-0.4946
mnth,workingday,temp,atemp,hum,windspeed;1.3437
mnth,weathersit,temp,atemp,hum,windspeed;-1.3303
holiday,weekday,workingday,weathersit,temp,atemp;0.0000
holiday,weekday,workingday,weathersit,temp,hum;0.0000
holiday,weekday,workingday,weathersit,temp,windspeed;0.0000
holiday,weekday,workingday,weathersit,atemp,hum;0.0000
holiday,weekday,workingday,weathersit,atemp,windspeed;0.0000
holiday,weekday,workingday,weathersit,hum,windspeed;0.0000
holiday,weekday,workingday,temp,atemp,hum;0.0000
holiday,weekday,workingday,temp,atemp,windspeed;0.0000
holiday,weekday,workingday,temp,hum,windspeed;0.0000
holiday,weekday,workingday,atemp,hum,windspeed;0.0000
holiday,weekday,weathersit,temp,atemp,hum;0.0139
holiday,weekday,weathersit,temp,atemp,windspeed;-0.0047
holiday,weekday,weathersit,temp,hum,windspeed;0.0134
holiday,weekday,weathersit,atemp,hum,windspeed;0.0315
holiday,weekday,temp,atemp,hum,windspeed;0.1550
holiday,workingday,weathersit,temp,atemp,hum;0.0000
holiday,workingday,weathersit,temp,atemp,windspeed;0.0000
holiday,workingday,weathersit,temp,hum,windspeed;0.0000
holiday,workingday,weathersit,atemp,hum,windspeed;0.0000
holiday,workingday,temp,atemp,hum,windspeed;0.0000
holiday,weathersit,temp,atemp,hum,windspeed;0.0237
weekday,workingday,weathersit,temp,atemp,hum;-0.5788
weekday,workingday,weathersit,temp,atemp,windspeed;-0.1527
weekday,workingday,weathersit,temp,hum,windspeed;0.2092
weekday,workingday,weathersit,atemp,hum,windspeed;-0.4227
weekday,workingday,temp,atemp,hum,windspeed;-1.2384
weekday,weathersit,temp,atemp,hum,windspeed;-1.0938
workingday,weathersit,temp,atemp,hum,windspeed;0.6404
season,mnth,holiday,weekday,workingday,weathersit,temp;0.0000
season,mnth,holiday,weekday,workingday,weathersit,atemp;-0.0000
season,mnth,holiday,weekday,workingday,weathersit,hum;-0.0000
season,mnth,holiday,weekday,workingday,weathersit,windspeed;0.0000
season,mnth,holiday,weekday,workingday,temp,atemp;-0.0000
season,mnth,holiday,weekday,workingday,temp,hum;0.0000
season,mnth,holiday,weekday,workingday,temp,windspeed;0.0000
season,mnth,holiday,weekday,workingday,atemp,hum;-0.0000
season,mnth,holiday,weekday,workingday,atemp,windspeed;0.0000
season,mnth,holiday,weekday,workingday,hum,windspeed;0.0000
season,mnth,holiday,weekday,weathersit,temp,atemp;0.0060
season,mnth,holiday,weekday,weathersit,temp,hum;-0.0032
season,mnth,holiday,weekday,weathersit,temp,windspeed;0.0040
season,mnth,holiday,weekday,weathersit,atemp,hum;-0.0012
season,mnth,holiday,weekday,weathersit,atemp,windspeed;0.0040
season,mnth,holiday,weekday,weathersit,hum,windspeed;0.0000
season,mnth,holiday,weekday,temp,atemp,hum;-0.0690
season,mnth,holiday,weekday,temp,atemp,windspeed;0.0402
season,mnth,holiday,weekday,temp,hum,windspeed;0.0430
season,mnth,holiday,weekday,atemp,hum,windspeed;0.0546
season,mnth,holiday,workingday,weathersit,temp,atemp;-0.0000
season,mnth,holiday,workingday,weathersit,temp,hum;0.0000
season,mnth,holiday,workingday,weathersit,temp,windspeed;0.0000
season,mnth,holiday,workingday,weathersit,atemp,hum;-0.0000
season,mnth,holiday,workingday,weathersit,atemp,windspeed;0.0000
season,mnth,holiday,workingday,weathersit,hum,windspeed;0.0000
season,mnth,holiday,workingday,temp,atemp,hum;-0.0000
season,mnth,holiday,workingday,temp,atemp,windspeed;0.0000
season,mnth,holiday,workingday,temp,hum,windspeed;0.0000
season,mnth,holiday,workingday,atemp,hum,windspeed;0.0000
season,mnth,holiday,weathersit,temp,atemp,hum;-0.0116
season,mnth,holiday,weathersit,temp,atemp,windspeed;-0.0408
season,mnth,holiday,weathersit,temp,hum,windspeed;-0.0027
season,mnth,holiday,weathersit,atemp,hum,windspeed;0.0072
season,mnth,holiday,temp,atemp,hum,windspeed;0.0322
season,mnth,weekday,workingday,weathersit,temp,atemp;-0.0620
season,mnth,weekday,workingday,weathersit,temp,hum;0.0563
season,mnth,weekday,workingday,weathersit,temp,windspeed;0.0280
season,mnth,weekday,workingday,weathersit,atemp,hum;0.0219
season,mnth,weekday,workingday,weathersit,atemp,windspeed;0.0166
season,mnth,weekday,workingday,weathersit,hum,windspeed;0.0150
season,mnth,weekday,workingday,temp,atemp,hum;0.9777
season,mnth,weekday,workingday,temp,atemp,windspeed;0.6050
season,mnth,weekday,workingday,temp,hum,windspeed;0.0680
season,mnth,weekday,workingday,atemp,hum,windspeed;0.0240
season,mnth,weekday,weathersit,temp,atemp,hum;-0.0317
season,mnth,weekday,weathersit,temp,atemp,windspeed;-0.0827
season,mnth,weekday,weathersit,temp,hum,windspeed;0.0315
season,mnth,weekday,weathersit,atemp,hum,windspeed;-0.2208
season,mnth,weekday,temp,atemp,hum,windspeed;-0.0753
season,mnth,workingday,weathersit,temp,atemp,hum;0.3850
season,mnth,workingday,weathersit,temp,atemp,windspeed;-0.1335
season,mnth,workingday,weathersit,temp,hum,windspeed;-0.1962
season,mnth,workingday,weathersit,atemp,hum,windspeed;-0.0484
season,mnth,workingday,temp,atemp,hum,windspeed;-0.3375
season,mnth,weathersit,temp,atemp,hum,windspeed;-0.7117
season,holiday,weekday,workingday,weathersit,temp,atemp;-0.0000
season,holiday,weekday,workingday,weathersit,temp,hum;0.0000
season,holiday,weekday,workingday,weathersit,temp,windspeed;0.0000
season,holiday,weekday,workingday,weathersit,atemp,hum;-0.0000
season,holiday,weekday,workingday,weathersit,atemp,windspeed;0.0000
season,holiday,weekday,workingday,weathersit,hum,windspeed;0.0000
season,holiday,weekday,workingday,temp,atemp,hum;-0.0000
season,holiday,weekday,workingday,temp,atemp,windspeed;0.0000
season,holiday,weekday,workingday,temp,hum,windspeed;0.0000
season,holiday,weekday,workingday,atemp,hum,windspeed;-0.0000
season,holiday,weekday,weathersit,temp,atemp,hum;-0.0384
season,holiday,weekday,weathersit,temp,atemp,windspeed;-0.0046
season,holiday,weekday,weathersit,temp,hum,windspeed;0.0121
season,holiday,weekday,weathersit,atemp,hum,windspeed;0.0001
season,holiday,weekday,temp,atemp,hum,windspeed;0.0935
season,holiday,workingday,weathersit,temp,atemp,hum;-0.0000
season,holiday,workingday,weathersit,temp,atemp,windspeed;-0.0000
season,holiday,workingday,weathersit,temp,hum,windspeed;0.0000
season,holiday,workingday,weathersit,atemp,hum,windspeed;-0.0000
season,holiday,workingday,temp,atemp,hum,windspeed;-0.0000
season,holiday,weathersit,temp,atemp,hum,windspeed;-0.0171
season,weekday,workingday,weathersit,temp,atemp,hum;0.0276
season,weekday,workingday,weathersit,temp,atemp,windspeed;0.0173
season,weekday,workingday,weathersit,temp,hum,windspeed;-0.0241
season,weekday,workingday,weathersit,atemp,hum,windspeed;-0.0096
season,weekday,workingday,temp,atemp,hum,windspeed;0.1676
season,weekday,weathersit,temp,atemp,hum,windspeed;1.2929
season,workingday,weathersit,temp,atemp,hum,windspeed;0.4482
mnth,holiday,weekday,workingday,weathersit,temp,atemp;-0.0000
mnth,holiday,weekday,workingday,weathersit,temp,hum;0.0000
mnth,holiday,weekday,workingday,weathersit,temp,windspeed;0.0000
mnth,holiday,weekday,workingday,weathersit,atemp,hum;-0.0000
mnth,holiday,weekday,workingday,weathersit,atemp,windspeed;-0.0000
mnth,holiday,weekday,workingday,weathersit,hum,windspeed;0.0000
mnth,holiday,weekday,workingday,temp,atemp,hum;0.0000
mnth,holiday,weekday,workingday,temp,atemp,windspeed;-0.0000
mnth,holiday,weekday,workingday,temp,hum,windspeed;0.0000
mnth,holiday,weekday,workingday,atemp,hum,windspeed;0.0000
mnth,holiday,weekday,weathersit,temp,atemp,hum;-0.0000
mnth,holiday,weekday,weathersit,temp,atemp,windspeed;0.0040
mnth,holiday,weekday,weathersit,temp,hum,windspeed;0.0000
mnth,holiday,weekday,weathersit,atemp,hum,windspeed;-0.0000
mnth,holiday,weekday,temp,atemp,hum,windspeed;0.0428
mnth,holiday,workingday,weathersit,temp,atemp,hum;-0.0000
mnth,holiday,workingday,weathersit,temp,atemp,windspeed;-0.0000
mnth,holiday,workingday,weathersit,temp,hum,windspeed;0.0000
mnth,holiday,workingday,weathersit,atemp,hum,windspeed;-0.0000
mnth,holiday,workingday,temp,atemp,hum,windspeed;0.0000
mnth,holiday,weathersit,temp,atemp,hum,windspeed;-0.0000
mnth,weekday,workingday,weathersit,temp,atemp,hum;0.0227
mnth,weekday,workingday,weathersit,temp,atemp,windspeed;0.0559
mnth,weekday,workingday,weathersit,temp,hum,windspeed;-0.4765
mnth,weekday,workingday,weathersit,atemp,hum,windspeed;-0.1761
mnth,weekday,workingday,temp,atemp,hum,windspeed;-0.1033
mnth,weekday,weathersit,temp,atemp,hum,windspeed;0.4262
mnth,workingday,weathersit,temp,atemp,hum,windspeed;-0.0488
holiday,weekday,workingday,weathersit,temp,atemp,hum;-0.0000
holiday,weekday,workingday,weathersit,temp,atemp,windspeed;-0.0000
holiday,weekday,workingday,weathersit,temp,hum,windspeed;0.0000
holiday,weekday,workingday,weathersit,atemp,hum,windspeed;-0.0000
holiday,weekday,workingday,temp,atemp,hum,windspeed;-0.0000
holiday,weekday,weathersit,temp,atemp,hum,windspeed;-0.0221
holiday,workingday,weathersit,temp,atemp,hum,windspeed;-0.0000
weekday,workingday,weathersit,temp,atemp,hum,windspeed;0.5611
season,mnth,holiday,weekday,workingday,weathersit,temp,atemp;-0.0000
season,mnth,holiday,weekday,workingday,weathersit,temp,hum;-0.0000
season,mnth,holiday,weekday,workingday,weathersit,temp,windspeed;-0.0000
season,mnth,holiday,weekday,workingday,weathersit,atemp,hum;0.0000
season,mnth,holiday,weekday,workingday,weathersit,atemp,windspeed;-0.0000
season,mnth,holiday,weekday,workingday,weathersit,hum,windspeed;-0.0000
season,mnth,holiday,weekday,workingday,temp,atemp,hum;-0.0000
season,mnth,holiday,weekday,workingday,temp,atemp,windspeed;-0.0000
season,mnth,holiday,weekday,workingday,temp,hum,windspeed;-0.0000
season,mnth,holiday,weekday,workingday,atemp,hum,windspeed;-0.0000
season,mnth,holiday,weekday,weathersit,temp,atemp,hum;-0.0001
season,mnth,holiday,weekday,weathersit,temp,atemp,windspeed;-0.0040
season,mnth,holiday,weekday,weathersit,temp,hum,windspeed;-0.0000
season,mnth,holiday,weekday,weathersit,atemp,hum,windspeed;-0.0000
season,mnth,holiday,weekday,temp,atemp,hum,windspeed;0.0543
season,mnth,holiday,workingday,weathersit,temp,atemp,hum;0.0000
season,mnth,holiday,workingday,weathersit,temp,atemp,windspeed;-0.0000
season,mnth,holiday,workingday,weathersit,temp,hum,windspeed;-0.0000
season,mnth,holiday,workingday,weathersit,atemp,hum,windspeed;-0.0000
season,mnth,holiday,workingday,temp,atemp,hum,windspeed;-0.0000
season,mnth,holiday,weathersit,temp,atemp,hum,windspeed;-0.0014
season,mnth,weekday,workingday,weathersit,temp,atemp,hum;0.0356
season,mnth,weekday,workingday,weathersit,temp,atemp,windspeed;0.0003
season,mnth,weekday,workingday,weathersit,temp,hum,windspeed;0.0109
season,mnth,weekday,workingday,weathersit,atemp,hum,windspeed;-0.0365
season,mnth,weekday,workingday,temp,atemp,hum,windspeed;-0.1506
season,mnth,weekday,weathersit,temp,atemp,hum,windspeed;0.0302
season,mnth,workingday,weathersit,temp,atemp,hum,windspeed;0.1313
season,holiday,weekday,workingday,weathersit,temp,atemp,hum;0.0000
season,holiday,weekday,workingday,weathersit,temp,atemp,windspeed;-0.0000
season,holiday,weekday,workingday,weathersit,temp,hum,windspeed;-0.0000
season,holiday,weekday,workingday,weathersit,atemp,hum,windspeed;0.0000
season,holiday,weekday,workingday,temp,atemp,hum,windspeed;-0.0000
season,holiday,weekday,weathersit,temp,atemp,hum,windspeed;0.0190
season,holiday,workingday,weathersit,temp,atemp,hum,windspeed;0.0000
season,weekday,workingday,weathersit,temp,atemp,hum,windspeed;0.1509
mnth,holiday,weekday,workingday,weathersit,temp,atemp,hum;0.0000
mnth,holiday,weekday,workingday,weathersit,temp,atemp,windspeed;0.0000
mnth,holiday,weekday,workingday,weathersit,temp,hum,windspeed;-0.0000
mnth,holiday,weekday,workingday,weathersit,atemp,hum,windspeed;-0.0000
mnth,holiday,weekday,workingday,temp,atemp,hum,windspeed;-0.0000
mnth,holiday,weekday,weathersit,temp,atemp,hum,windspeed;-0.0000
mnth,holiday,workingday,weathersit,temp,atemp,hum,windspeed;-0.0000
mnth,weekday,workingday,weathersit,temp,atemp,hum,windspeed;0.2616
holiday,weekday,workingday,weathersit,temp,atemp,hum,windspeed;0.0000
season,mnth,holiday,weekday,workingday,weathersit,temp,atemp,hum;0.0000
season,mnth,holiday,weekday,workingday,weathersit,temp,atemp,windspeed;0.0000
season,mnth,holiday,weekday,workingday,weathersit,temp,hum,windspeed;0.0000
season,mnth,holiday,weekday,workingday,weathersit,atemp,hum,windspeed;0.0000
season,mnth,holiday,weekday,workingday,temp,atemp,hum,windspeed;0.0000
season,mnth,holiday,weekday,weathersit,temp,atemp,hum,windspeed;0.0000
season,mnth,holiday,workingday,weathersit,temp,atemp,hum,windspeed;0.0000
season,mnth,weekday,workingday,weathersit,temp,atemp,hum,windspeed;0.0234
season,holiday,weekday,workingday,weathersit,temp,atemp,hum,windspeed;-0.0000
mnth,holiday,weekday,workingday,weathersit,temp,atemp,hum,windspeed;0.0000
season,mnth,holiday,weekday,workingday,weathersit,temp,atemp,hum,windspeed;-0.0000


==> arxiv-version/expres/covid_nshap_complete.csv <==
Feature-Set;NSHAP-Value
age;0.1514
race;0.0263
sex;-0.0434
hypertension;-0.0034
hyperlipidemia;-0.0067
diabetes;-0.0473
coronary.artery.disease;0.0467
chf;-0.0069
cerebrovascular.disease;0.0043
hepatitis;0.0019
endstage.renal.disease;-0.0014
chronic.kidney.disease;0.0005
asthma;-0.0024
copd;-0.0025
dementia;0.0024
cancer;0.0061
age,race;-0.0407
age,sex;0.0219
age,hypertension;0.0781
age,hyperlipidemia;0.0016
age,diabetes;0.0483
age,coronary.artery.disease;-0.0144
age,chf;0.0155
age,cerebrovascular.disease;0.0016
age,hepatitis;-0.0005
age,endstage.renal.disease;0.0017
age,chronic.kidney.disease;0.0013
age,asthma;0.0023
age,copd;0.0061
age,dementia;0.0083
age,cancer;0.0046
race,sex;0.0026
race,hypertension;-0.0330
race,hyperlipidemia;0.0010
race,diabetes;-0.0216
race,coronary.artery.disease;-0.0109
race,chf;0.0058
race,cerebrovascular.disease;0.0029
race,hepatitis;-0.0002
race,endstage.renal.disease;0.0000
race,chronic.kidney.disease;-0.0001
race,asthma;0.0009
race,copd;0.0031
race,dementia;0.0023
race,cancer;0.0010
sex,hypertension;0.0142
sex,hyperlipidemia;-0.0019
sex,diabetes;-0.0267
sex,coronary.artery.disease;-0.0030
sex,chf;-0.0027
sex,cerebrovascular.disease;-0.0017
sex,hepatitis;-0.0004
sex,endstage.renal.disease;-0.0006
sex,chronic.kidney.disease;0.0013
sex,asthma;0.0009
sex,copd;0.0002
sex,dementia;0.0040
sex,cancer;0.0011
hypertension,hyperlipidemia;-0.0009
hypertension,diabetes;0.0454
hypertension,coronary.artery.disease;-0.0009
hypertension,chf;0.0021
hypertension,cerebrovascular.disease;0.0012
hypertension,hepatitis;0.0012
hypertension,endstage.renal.disease;0.0005
hypertension,chronic.kidney.disease;-0.0002
hypertension,asthma;0.0001
hypertension,copd;0.0018
hypertension,dementia;-0.0045
hypertension,cancer;-0.0004
hyperlipidemia,diabetes;0.0024
hyperlipidemia,coronary.artery.disease;0.0106
hyperlipidemia,chf;-0.0023
hyperlipidemia,cerebrovascular.disease;0.0006
hyperlipidemia,hepatitis;-0.0004
hyperlipidemia,endstage.renal.disease;0.0004
hyperlipidemia,chronic.kidney.disease;-0.0018
hyperlipidemia,asthma;0.0016
hyperlipidemia,copd;0.0013
hyperlipidemia,dementia;-0.0015
hyperlipidemia,cancer;0.0011
diabetes,coronary.artery.disease;-0.0050
diabetes,chf;-0.0082
diabetes,cerebrovascular.disease;-0.0019
diabetes,hepatitis;0.0001
diabetes,endstage.renal.disease;0.0001
diabetes,chronic.kidney.disease;-0.0025
diabetes,asthma;-0.0006
diabetes,copd;0.0002
diabetes,dementia;-0.0021
diabetes,cancer;0.0009
coronary.artery.disease,chf;0.0101
coronary.artery.disease,cerebrovascular.disease;0.0012
coronary.artery.disease,hepatitis;0.0006
coronary.artery.disease,endstage.renal.disease;0.0005
coronary.artery.disease,chronic.kidney.disease;0.0029
coronary.artery.disease,asthma;0.0016
coronary.artery.disease,copd;0.0029
coronary.artery.disease,dementia;-0.0015
coronary.artery.disease,cancer;0.0029
chf,cerebrovascular.disease;-0.0006
chf,hepatitis;-0.0002
chf,endstage.renal.disease;-0.0003
chf,chronic.kidney.disease;-0.0018
chf,asthma;-0.0007
chf,copd;-0.0002
chf,dementia;-0.0015
chf,cancer;0.0007
cerebrovascular.disease,hepatitis;0.0002
cerebrovascular.disease,endstage.renal.disease;0.0003
cerebrovascular.disease,chronic.kidney.disease;0.0005
cerebrovascular.disease,asthma;0.0001
cerebrovascular.disease,copd;0.0004
cerebrovascular.disease,dementia;-0.0003
cerebrovascular.disease,cancer;0.0001
hepatitis,endstage.renal.disease;-0.0001
hepatitis,chronic.kidney.disease;0.0001
hepatitis,asthma;-0.0001
hepatitis,copd;0.0001
hepatitis,dementia;-0.0002
hepatitis,cancer;0.0001
endstage.renal.disease,chronic.kidney.disease;0.0008
endstage.renal.disease,asthma;0.0002
endstage.renal.disease,copd;0.0001
endstage.renal.disease,dementia;-0.0003
endstage.renal.disease,cancer;0.0002
chronic.kidney.disease,asthma;-0.0007
chronic.kidney.disease,copd;-0.0009
chronic.kidney.disease,dementia;-0.0001
chronic.kidney.disease,cancer;-0.0005
asthma,copd;0.0025
asthma,dementia;-0.0001
asthma,cancer;0.0002
copd,dementia;-0.0009
copd,cancer;-0.0003
dementia,cancer;-0.0008
age,race,sex;0.0044
age,race,hypertension;0.0746
age,race,hyperlipidemia;0.0085
age,race,diabetes;0.0646
age,race,coronary.artery.disease;-0.0169
age,race,chf;-0.0006
age,race,cerebrovascular.disease;-0.0038
age,race,hepatitis;-0.0006
age,race,endstage.renal.disease;-0.0002
age,race,chronic.kidney.disease;-0.0030
age,race,asthma;-0.0001
age,race,copd;-0.0022
age,race,dementia;-0.0011
age,race,cancer;-0.0024
age,sex,hypertension;0.0064
age,sex,hyperlipidemia;0.0095
age,sex,diabetes;0.0245
age,sex,coronary.artery.disease;-0.0071
age,sex,chf;0.0091
age,sex,cerebrovascular.disease;0.0001
age,sex,hepatitis;0.0003
age,sex,endstage.renal.disease;0.0011
age,sex,chronic.kidney.disease;-0.0013
age,sex,asthma;0.0009
age,sex,copd;-0.0003
age,sex,dementia;-0.0080
age,sex,cancer;0.0000
age,hypertension,hyperlipidemia;0.0032
age,hypertension,diabetes;-0.0229
age,hypertension,coronary.artery.disease;0.0129
age,hypertension,chf;0.0033
age,hypertension,cerebrovascular.disease;0.0003
age,hypertension,hepatitis;0.0003
age,hypertension,endstage.renal.disease;0.0022
age,hypertension,chronic.kidney.disease;0.0001
age,hypertension,asthma;0.0030
age,hypertension,copd;0.0004
age,hypertension,dementia;0.0027
age,hypertension,cancer;0.0032
age,hyperlipidemia,diabetes;-0.0031
age,hyperlipidemia,coronary.artery.disease;0.0362
age,hyperlipidemia,chf;-0.0014
age,hyperlipidemia,cerebrovascular.disease;-0.0013
age,hyperlipidemia,hepatitis;0.0002
age,hyperlipidemia,endstage.renal.disease;-0.0001
age,hyperlipidemia,chronic.kidney.disease;0.0015
age,hyperlipidemia,asthma;-0.0010
age,hyperlipidemia,copd;-0.0011
age,hyperlipidemia,dementia;0.0009
age,hyperlipidemia,cancer;-0.0004
age,diabetes,coronary.artery.disease;0.0040
age,diabetes,chf;0.0074
age,diabetes,cerebrovascular.disease;0.0009
age,diabetes,hepatitis;0.0006
age,diabetes,endstage.renal.disease;0.0019
age,diabetes,chronic.kidney.disease;0.0008
age,diabetes,asthma;0.0021
age,diabetes,copd;0.0015
age,diabetes,dementia;-0.0050
age,diabetes,cancer;-0.0045
age,coronary.artery.disease,chf;0.0008
age,coronary.artery.disease,cerebrovascular.disease;-0.0007
age,coronary.artery.disease,hepatitis;-0.0001
age,coronary.artery.disease,endstage.renal.disease;-0.0014
age,coronary.artery.disease,chronic.kidney.disease;-0.0032
age,coronary.artery.disease,asthma;-0.0009
age,coronary.artery.disease,copd;-0.0042
age,coronary.artery.disease,dementia;0.0021
age,coronary.artery.disease,cancer;0.0011
age,chf,cerebrovascular.disease;0.0017
age,chf,hepatitis;0.0003
age,chf,endstage.renal.disease;-0.0004
age,chf,chronic.kidney.disease;0.0022
age,chf,asthma;0.0015
age,chf,copd;-0.0006
age,chf,dementia;0.0026
age,chf,cancer;0.0009
age,cerebrovascular.disease,hepatitis;-0.0001
age,cerebrovascular.disease,endstage.renal.disease;-0.0002
age,cerebrovascular.disease,chronic.kidney.disease;-0.0001
age,cerebrovascular.disease,asthma;-0.0001
age,cerebrovascular.disease,copd;0.0000
age,cerebrovascular.disease,dementia;0.0012
age,cerebrovascular.disease,cancer;0.0002
age,hepatitis,endstage.renal.disease;0.0000
age,hepatitis,chronic.kidney.disease;-0.0000
age,hepatitis,asthma;0.0002
age,hepatitis,copd;-0.0001
age,hepatitis,dementia;0.0002
age,hepatitis,cancer;0.0001
age,endstage.renal.disease,chronic.kidney.disease;0.0001
age,endstage.renal.disease,asthma;-0.0001
age,endstage.renal.disease,copd;-0.0001
age,endstage.renal.disease,dementia;0.0001
age,endstage.renal.disease,cancer;-0.0003
age,chronic.kidney.disease,asthma;0.0003
age,chronic.kidney.disease,copd;0.0007
age,chronic.kidney.disease,dementia;0.0002
age,chronic.kidney.disease,cancer;0.0000
age,asthma,copd;-0.0011
age,asthma,dementia;0.0002
age,asthma,cancer;0.0003
age,copd,dementia;0.0009
age,copd,cancer;0.0009
age,dementia,cancer;0.0006
race,sex,hypertension;-0.0131
race,sex,hyperlipidemia;0.0057
race,sex,diabetes;0.0063
race,sex,coronary.artery.disease;0.0016
race,sex,chf;0.0035
race,sex,cerebrovascular.disease;-0.0034
race,sex,hepatitis;0.0001
race,sex,endstage.renal.disease;0.0000
race,sex,chronic.kidney.disease;-0.0013
race,sex,asthma;-0.0014
race,sex,copd;0.0002
race,sex,dementia;-0.0032
race,sex,cancer;0.0011
race,hypertension,hyperlipidemia;0.0003
race,hypertension,diabetes;0.0268
race,hypertension,coronary.artery.disease;-0.0072
race,hypertension,chf;-0.0009
race,hypertension,cerebrovascular.disease;0.0001
race,hypertension,hepatitis;-0.0013
race,hypertension,endstage.renal.disease;0.0000
race,hypertension,chronic.kidney.disease;-0.0008
race,hypertension,asthma;0.0004
race,hypertension,copd;-0.0011
race,hypertension,dementia;-0.0014
race,hypertension,cancer;0.0015
race,hyperlipidemia,diabetes;0.0001
race,hyperlipidemia,coronary.artery.disease;-0.0079
race,hyperlipidemia,chf;-0.0035
race,hyperlipidemia,cerebrovascular.disease;-0.0008
race,hyperlipidemia,hepatitis;0.0002
race,hyperlipidemia,endstage.renal.disease;0.0005
race,hyperlipidemia,chronic.kidney.disease;0.0005
race,hyperlipidemia,asthma;-0.0002
race,hyperlipidemia,copd;-0.0002
race,hyperlipidemia,dementia;-0.0013
race,hyperlipidemia,cancer;0.0001
race,diabetes,coronary.artery.disease;-0.0132
race,diabetes,chf;0.0021
race,diabetes,cerebrovascular.disease;-0.0005
race,diabetes,hepatitis;-0.0005
race,diabetes,endstage.renal.disease;-0.0009
race,diabetes,chronic.kidney.disease;-0.0004
race,diabetes,asthma;0.0011
race,diabetes,copd;-0.0015
race,diabetes,dementia;0.0004
race,diabetes,cancer;-0.0018
race,coronary.artery.disease,chf;-0.0094
race,coronary.artery.disease,cerebrovascular.disease;-0.0021
race,coronary.artery.disease,hepatitis;-0.0001
race,coronary.artery.disease,endstage.renal.disease;-0.0002
race,coronary.artery.disease,chronic.kidney.disease;-0.0010
race,coronary.artery.disease,asthma;-0.0024
race,coronary.artery.disease,copd;-0.0026
race,coronary.artery.disease,dementia;-0.0038
race,coronary.artery.disease,cancer;-0.0031
race,chf,cerebrovascular.disease;-0.0001
race,chf,hepatitis;0.0000
race,chf,endstage.renal.disease;0.0014
race,chf,chronic.kidney.disease;-0.0008
race,chf,asthma;-0.0004
race,chf,copd;0.0005
race,chf,dementia;-0.0001
race,chf,cancer;0.0005
race,cerebrovascular.disease,hepatitis;-0.0000
race,cerebrovascular.disease,endstage.renal.disease;0.0001
race,cerebrovascular.disease,chronic.kidney.disease;-0.0004
race,cerebrovascular.disease,asthma;-0.0001
race,cerebrovascular.disease,copd;0.0002
race,cerebrovascular.disease,dementia;0.0005
race,cerebrovascular.disease,cancer;0.0001
race,hepatitis,endstage.renal.disease;0.0001
race,hepatitis,chronic.kidney.disease;-0.0000
race,hepatitis,asthma;0.0001
race,hepatitis,copd;0.0000
race,hepatitis,dementia;0.0001
race,hepatitis,cancer;0.0001
race,endstage.renal.disease,chronic.kidney.disease;-0.0004
race,endstage.renal.disease,asthma;0.0001
race,endstage.renal.disease,copd;-0.0000
race,endstage.renal.disease,dementia;0.0001
race,endstage.renal.disease,cancer;0.0001
race,chronic.kidney.disease,asthma;0.0001
race,chronic.kidney.disease,copd;0.0002
race,chronic.kidney.disease,dementia;0.0001
race,chronic.kidney.disease,cancer;0.0004
race,asthma,copd;0.0001
race,asthma,dementia;0.0001
race,asthma,cancer;-0.0001
race,copd,dementia;0.0001
race,copd,cancer;0.0006
race,dementia,cancer;0.0006
sex,hypertension,hyperlipidemia;0.0002
sex,hypertension,diabetes;-0.0017
sex,hypertension,coronary.artery.disease;0.0007
sex,hypertension,chf;-0.0001
sex,hypertension,cerebrovascular.disease;0.0007
sex,hypertension,hepatitis;-0.0003
sex,hypertension,endstage.renal.disease;-0.0000
sex,hypertension,chronic.kidney.disease;0.0001
sex,hypertension,asthma;0.0006
sex,hypertension,copd;0.0006
sex,hypertension,dementia;0.0011
sex,hypertension,cancer;-0.0008
sex,hyperlipidemia,diabetes;-0.0050
sex,hyperlipidemia,coronary.artery.disease;-0.0064
sex,hyperlipidemia,chf;0.0009
sex,hyperlipidemia,cerebrovascular.disease;-0.0002
sex,hyperlipidemia,hepatitis;-0.0000
sex,hyperlipidemia,endstage.renal.disease;0.0002
sex,hyperlipidemia,chronic.kidney.disease;-0.0014
sex,hyperlipidemia,asthma;-0.0008
sex,hyperlipidemia,copd;0.0011
sex,hyperlipidemia,dementia;0.0006
sex,hyperlipidemia,cancer;0.0004
sex,diabetes,coronary.artery.disease;-0.0036
sex,diabetes,chf;-0.0009
sex,diabetes,cerebrovascular.disease;0.0004
sex,diabetes,hepatitis;-0.0003
sex,diabetes,endstage.renal.disease;-0.0003
sex,diabetes,chronic.kidney.disease;0.0001
sex,diabetes,asthma;-0.0000
sex,diabetes,copd;-0.0017
sex,diabetes,dementia;-0.0088
sex,diabetes,cancer;-0.0043
sex,coronary.artery.disease,chf;0.0030
sex,coronary.artery.disease,cerebrovascular.disease;-0.0005
sex,coronary.artery.disease,hepatitis;-0.0001
sex,coronary.artery.disease,endstage.renal.disease;-0.0005
sex,coronary.artery.disease,chronic.kidney.disease;-0.0012
sex,coronary.artery.disease,asthma;0.0002
sex,coronary.artery.disease,copd;-0.0005
sex,coronary.artery.disease,dementia;-0.0004
sex,coronary.artery.disease,cancer;-0.0022
sex,chf,cerebrovascular.disease;-0.0003
sex,chf,hepatitis;0.0002
sex,chf,endstage.renal.disease;-0.0003
sex,chf,chronic.kidney.disease;0.0002
sex,chf,asthma;0.0005
sex,chf,copd;0.0006
sex,chf,dementia;0.0003
sex,chf,cancer;-0.0001
sex,cerebrovascular.disease,hepatitis;-0.0001
sex,cerebrovascular.disease,endstage.renal.disease;0.0000
sex,cerebrovascular.disease,chronic.kidney.disease;-0.0003
sex,cerebrovascular.disease,asthma;-0.0000
sex,cerebrovascular.disease,copd;-0.0003
sex,cerebrovascular.disease,dementia;0.0001
sex,cerebrovascular.disease,cancer;-0.0002
sex,hepatitis,endstage.renal.disease;-0.0000
sex,hepatitis,chronic.kidney.disease;-0.0001
sex,hepatitis,asthma;0.0001
sex,hepatitis,copd;-0.0000
sex,hepatitis,dementia;-0.0000
sex,hepatitis,cancer;-0.0001
sex,endstage.renal.disease,chronic.kidney.disease;-0.0002
sex,endstage.renal.disease,asthma;-0.0003
sex,endstage.renal.disease,copd;0.0001
sex,endstage.renal.disease,dementia;-0.0000
sex,endstage.renal.disease,cancer;-0.0000
sex,chronic.kidney.disease,asthma;0.0002
sex,chronic.kidney.disease,copd;0.0001
sex,chronic.kidney.disease,dementia;-0.0000
sex,chronic.kidney.disease,cancer;0.0004
sex,asthma,copd;-0.0003
sex,asthma,dementia;0.0004
sex,asthma,cancer;0.0001
sex,copd,dementia;0.0007
sex,copd,cancer;0.0008
sex,dementia,cancer;0.0008
hypertension,hyperlipidemia,diabetes;0.0039
hypertension,hyperlipidemia,coronary.artery.disease;-0.0003
hypertension,hyperlipidemia,chf;-0.0005
hypertension,hyperlipidemia,cerebrovascular.disease;-0.0005
hypertension,hyperlipidemia,hepatitis;0.0000
hypertension,hyperlipidemia,endstage.renal.disease;-0.0000
hypertension,hyperlipidemia,chronic.kidney.disease;-0.0003
hypertension,hyperlipidemia,asthma;0.0003
hypertension,hyperlipidemia,copd;0.0003
hypertension,hyperlipidemia,dementia;-0.0000
hypertension,hyperlipidemia,cancer;-0.0000
hypertension,diabetes,coronary.artery.disease;0.0081
hypertension,diabetes,chf;0.0046
hypertension,diabetes,cerebrovascular.disease;0.0017
hypertension,diabetes,hepatitis;0.0001
hypertension,diabetes,endstage.renal.disease;0.0003
hypertension,diabetes,chronic.kidney.disease;0.0005
hypertension,diabetes,asthma;0.0021
hypertension,diabetes,copd;0.0005
hypertension,diabetes,dementia;0.0019
hypertension,diabetes,cancer;0.0030
hypertension,coronary.artery.disease,chf;-0.0028
hypertension,coronary.artery.disease,cerebrovascular.disease;-0.0007
hypertension,coronary.artery.disease,hepatitis;-0.0000
hypertension,coronary.artery.disease,endstage.renal.disease;0.0001
hypertension,coronary.artery.disease,chronic.kidney.disease;0.0013
hypertension,coronary.artery.disease,asthma;0.0002
hypertension,coronary.artery.disease,copd;-0.0003
hypertension,coronary.artery.disease,dementia;-0.0002
hypertension,coronary.artery.disease,cancer;-0.0014
hypertension,chf,cerebrovascular.disease;0.0001
hypertension,chf,hepatitis;0.0001
hypertension,chf,endstage.renal.disease;0.0003
hypertension,chf,chronic.kidney.disease;0.0001
hypertension,chf,asthma;-0.0000
hypertension,chf,copd;-0.0002
hypertension,chf,dementia;-0.0009
hypertension,chf,cancer;0.0005
hypertension,cerebrovascular.disease,hepatitis;-0.0000
hypertension,cerebrovascular.disease,endstage.renal.disease;0.0001
hypertension,cerebrovascular.disease,chronic.kidney.disease;0.0000
hypertension,cerebrovascular.disease,asthma;-0.0000
hypertension,cerebrovascular.disease,copd;-0.0000
hypertension,cerebrovascular.disease,dementia;-0.0002
hypertension,cerebrovascular.disease,cancer;0.0000
hypertension,hepatitis,endstage.renal.disease;0.0003
hypertension,hepatitis,chronic.kidney.disease;-0.0000
hypertension,hepatitis,asthma;-0.0000
hypertension,hepatitis,copd;0.0000
hypertension,hepatitis,dementia;0.0000
hypertension,hepatitis,cancer;-0.0000
hypertension,endstage.renal.disease,chronic.kidney.disease;0.0000
hypertension,endstage.renal.disease,asthma;0.0000
hypertension,endstage.renal.disease,copd;0.0000
hypertension,endstage.renal.disease,dementia;0.0000
hypertension,endstage.renal.disease,cancer;-0.0001
hypertension,chronic.kidney.disease,asthma;-0.0000
hypertension,chronic.kidney.disease,copd;0.0003
hypertension,chronic.kidney.disease,dementia;0.0000
hypertension,chronic.kidney.disease,cancer;0.0001
hypertension,asthma,copd;0.0001
hypertension,asthma,dementia;-0.0001
hypertension,asthma,cancer;-0.0000
hypertension,copd,dementia;-0.0001
hypertension,copd,cancer;0.0003
hypertension,dementia,cancer;-0.0001
hyperlipidemia,diabetes,coronary.artery.disease;0.0068
hyperlipidemia,diabetes,chf;0.0036
hyperlipidemia,diabetes,cerebrovascular.disease;0.0010
hyperlipidemia,diabetes,hepatitis;0.0001
hyperlipidemia,diabetes,endstage.renal.disease;-0.0003
hyperlipidemia,diabetes,chronic.kidney.disease;0.0003
hyperlipidemia,diabetes,asthma;0.0005
hyperlipidemia,diabetes,copd;0.0003
hyperlipidemia,diabetes,dementia;0.0028
hyperlipidemia,diabetes,cancer;0.0006
hyperlipidemia,coronary.artery.disease,chf;0.0002
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease;0.0008
hyperlipidemia,coronary.artery.disease,hepatitis;0.0001
hyperlipidemia,coronary.artery.disease,endstage.renal.disease;-0.0007
hyperlipidemia,coronary.artery.disease,chronic.kidney.disease;-0.0011
hyperlipidemia,coronary.artery.disease,asthma;-0.0014
hyperlipidemia,coronary.artery.disease,copd;-0.0002
hyperlipidemia,coronary.artery.disease,dementia;0.0008
hyperlipidemia,coronary.artery.disease,cancer;0.0005
hyperlipidemia,chf,cerebrovascular.disease;0.0001
hyperlipidemia,chf,hepatitis;0.0001
hyperlipidemia,chf,endstage.renal.disease;0.0001
hyperlipidemia,chf,chronic.kidney.disease;-0.0003
hyperlipidemia,chf,asthma;-0.0009
hyperlipidemia,chf,copd;0.0010
hyperlipidemia,chf,dementia;-0.0007
hyperlipidemia,chf,cancer;-0.0004
hyperlipidemia,cerebrovascular.disease,hepatitis;-0.0000
hyperlipidemia,cerebrovascular.disease,endstage.renal.disease;-0.0000
hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease;-0.0003
hyperlipidemia,cerebrovascular.disease,asthma;0.0001
hyperlipidemia,cerebrovascular.disease,copd;0.0002
hyperlipidemia,cerebrovascular.disease,dementia;-0.0003
hyperlipidemia,cerebrovascular.disease,cancer;-0.0002
hyperlipidemia,hepatitis,endstage.renal.disease;-0.0000
hyperlipidemia,hepatitis,chronic.kidney.disease;-0.0000
hyperlipidemia,hepatitis,asthma;-0.0000
hyperlipidemia,hepatitis,copd;-0.0000
hyperlipidemia,hepatitis,dementia;0.0001
hyperlipidemia,hepatitis,cancer;0.0002
hyperlipidemia,endstage.renal.disease,chronic.kidney.disease;0.0001
hyperlipidemia,endstage.renal.disease,asthma;0.0001
hyperlipidemia,endstage.renal.disease,copd;0.0001
hyperlipidemia,endstage.renal.disease,dementia;0.0000
hyperlipidemia,endstage.renal.disease,cancer;0.0000
hyperlipidemia,chronic.kidney.disease,asthma;-0.0001
hyperlipidemia,chronic.kidney.disease,copd;-0.0001
hyperlipidemia,chronic.kidney.disease,dementia;-0.0002
hyperlipidemia,chronic.kidney.disease,cancer;-0.0002
hyperlipidemia,asthma,copd;-0.0005
hyperlipidemia,asthma,dementia;0.0000
hyperlipidemia,asthma,cancer;0.0000
hyperlipidemia,copd,dementia;0.0000
hyperlipidemia,copd,cancer;0.0007
hyperlipidemia,dementia,cancer;-0.0002
diabetes,coronary.artery.disease,chf;-0.0061
diabetes,coronary.artery.disease,cerebrovascular.disease;-0.0001
diabetes,coronary.artery.disease,hepatitis;-0.0000
diabetes,coronary.artery.disease,endstage.renal.disease;0.0007
diabetes,coronary.artery.disease,chronic.kidney.disease;0.0007
diabetes,coronary.artery.disease,asthma;0.0008
diabetes,coronary.artery.disease,copd;-0.0012
diabetes,coronary.artery.disease,dementia;-0.0021
diabetes,coronary.artery.disease,cancer;-0.0020
diabetes,chf,cerebrovascular.disease;-0.0003
diabetes,chf,hepatitis;-0.0000
diabetes,chf,endstage.renal.disease;0.0006
diabetes,chf,chronic.kidney.disease;0.0003
diabetes,chf,asthma;0.0003
diabetes,chf,copd;-0.0001
diabetes,chf,dementia;0.0003
diabetes,chf,cancer;-0.0008
diabetes,cerebrovascular.disease,hepatitis;-0.0001
diabetes,cerebrovascular.disease,endstage.renal.disease;-0.0001
diabetes,cerebrovascular.disease,chronic.kidney.disease;0.0001
diabetes,cerebrovascular.disease,asthma;-0.0001
diabetes,cerebrovascular.disease,copd;-0.0002
diabetes,cerebrovascular.disease,dementia;0.0003
diabetes,cerebrovascular.disease,cancer;-0.0001
diabetes,hepatitis,endstage.renal.disease;0.0003
diabetes,hepatitis,chronic.kidney.disease;-0.0001
diabetes,hepatitis,asthma;-0.0000
diabetes,hepatitis,copd;-0.0000
diabetes,hepatitis,dementia;-0.0000
diabetes,hepatitis,cancer;-0.0001
diabetes,endstage.renal.disease,chronic.kidney.disease;-0.0001
diabetes,endstage.renal.disease,asthma;0.0000
diabetes,endstage.renal.disease,copd;-0.0000
diabetes,endstage.renal.disease,dementia;0.0000
diabetes,endstage.renal.disease,cancer;-0.0000
diabetes,chronic.kidney.disease,asthma;-0.0000
diabetes,chronic.kidney.disease,copd;-0.0001
diabetes,chronic.kidney.disease,dementia;0.0002
diabetes,chronic.kidney.disease,cancer;0.0002
diabetes,asthma,copd;-0.0006
diabetes,asthma,dementia;-0.0003
diabetes,asthma,cancer;0.0000
diabetes,copd,dementia;-0.0000
diabetes,copd,cancer;0.0005
diabetes,dementia,cancer;0.0002
coronary.artery.disease,chf,cerebrovascular.disease;0.0000
coronary.artery.disease,chf,hepatitis;-0.0000
coronary.artery.disease,chf,endstage.renal.disease;0.0001
coronary.artery.disease,chf,chronic.kidney.disease;0.0004
coronary.artery.disease,chf,asthma;-0.0003
coronary.artery.disease,chf,copd;0.0007
coronary.artery.disease,chf,dementia;-0.0023
coronary.artery.disease,chf,cancer;0.0000
coronary.artery.disease,cerebrovascular.disease,hepatitis;-0.0000
coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;-0.0003
coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;0.0001
coronary.artery.disease,cerebrovascular.disease,asthma;-0.0002
coronary.artery.disease,cerebrovascular.disease,copd;0.0000
coronary.artery.disease,cerebrovascular.disease,dementia;0.0002
coronary.artery.disease,cerebrovascular.disease,cancer;-0.0002
coronary.artery.disease,hepatitis,endstage.renal.disease;-0.0001
coronary.artery.disease,hepatitis,chronic.kidney.disease;0.0000
coronary.artery.disease,hepatitis,asthma;-0.0000
coronary.artery.disease,hepatitis,copd;-0.0000
coronary.artery.disease,hepatitis,dementia;-0.0000
coronary.artery.disease,hepatitis,cancer;-0.0001
coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;-0.0002
coronary.artery.disease,endstage.renal.disease,asthma;0.0000
coronary.artery.disease,endstage.renal.disease,copd;0.0001
coronary.artery.disease,endstage.renal.disease,dementia;0.0001
coronary.artery.disease,endstage.renal.disease,cancer;0.0000
coronary.artery.disease,chronic.kidney.disease,asthma;0.0004
coronary.artery.disease,chronic.kidney.disease,copd;0.0000
coronary.artery.disease,chronic.kidney.disease,dementia;0.0000
coronary.artery.disease,chronic.kidney.disease,cancer;0.0003
coronary.artery.disease,asthma,copd;-0.0010
coronary.artery.disease,asthma,dementia;0.0000
coronary.artery.disease,asthma,cancer;0.0001
coronary.artery.disease,copd,dementia;0.0000
coronary.artery.disease,copd,cancer;0.0003
coronary.artery.disease,dementia,cancer;-0.0003
chf,cerebrovascular.disease,hepatitis;0.0000
chf,cerebrovascular.disease,endstage.renal.disease;0.0001
chf,cerebrovascular.disease,chronic.kidney.disease;-0.0001
chf,cerebrovascular.disease,asthma;-0.0001
chf,cerebrovascular.disease,copd;0.0001
chf,cerebrovascular.disease,dementia;-0.0001
chf,cerebrovascular.disease,cancer;-0.0001
chf,hepatitis,endstage.renal.disease;-0.0000
chf,hepatitis,chronic.kidney.disease;-0.0001
chf,hepatitis,asthma;0.0000
chf,hepatitis,copd;-0.0000
chf,hepatitis,dementia;-0.0000
chf,hepatitis,cancer;-0.0000
chf,endstage.renal.disease,chronic.kidney.disease;-0.0004
chf,endstage.renal.disease,asthma;-0.0000
chf,endstage.renal.disease,copd;0.0001
chf,endstage.renal.disease,dementia;-0.0000
chf,endstage.renal.disease,cancer;0.0000
chf,chronic.kidney.disease,asthma;0.0002
chf,chronic.kidney.disease,copd;-0.0001
chf,chronic.kidney.disease,dementia;-0.0001
chf,chronic.kidney.disease,cancer;-0.0003
chf,asthma,copd;0.0004
chf,asthma,dementia;0.0000
chf,asthma,cancer;-0.0001
chf,copd,dementia;-0.0001
chf,copd,cancer;-0.0002
chf,dementia,cancer;-0.0005
cerebrovascular.disease,hepatitis,endstage.renal.disease;-0.0000
cerebrovascular.disease,hepatitis,chronic.kidney.disease;0.0000
cerebrovascular.disease,hepatitis,asthma;0.0000
cerebrovascular.disease,hepatitis,copd;-0.0000
cerebrovascular.disease,hepatitis,dementia;-0.0000
cerebrovascular.disease,hepatitis,cancer;0.0000
cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;0.0001
cerebrovascular.disease,endstage.renal.disease,asthma;-0.0000
cerebrovascular.disease,endstage.renal.disease,copd;-0.0000
cerebrovascular.disease,endstage.renal.disease,dementia;-0.0000
cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
cerebrovascular.disease,chronic.kidney.disease,asthma;-0.0000
cerebrovascular.disease,chronic.kidney.disease,copd;0.0000
cerebrovascular.disease,chronic.kidney.disease,dementia;0.0000
cerebrovascular.disease,chronic.kidney.disease,cancer;-0.0000
cerebrovascular.disease,asthma,copd;0.0000
cerebrovascular.disease,asthma,dementia;-0.0000
cerebrovascular.disease,asthma,cancer;-0.0000
cerebrovascular.disease,copd,dementia;0.0000
cerebrovascular.disease,copd,cancer;0.0000
cerebrovascular.disease,dementia,cancer;0.0002
hepatitis,endstage.renal.disease,chronic.kidney.disease;0.0000
hepatitis,endstage.renal.disease,asthma;-0.0000
hepatitis,endstage.renal.disease,copd;0.0000
hepatitis,endstage.renal.disease,dementia;-0.0000
hepatitis,endstage.renal.disease,cancer;0.0000
hepatitis,chronic.kidney.disease,asthma;0.0000
hepatitis,chronic.kidney.disease,copd;0.0000
hepatitis,chronic.kidney.disease,dementia;-0.0000
hepatitis,chronic.kidney.disease,cancer;0.0000
hepatitis,asthma,copd;0.0000
hepatitis,asthma,dementia;-0.0000
hepatitis,asthma,cancer;0.0000
hepatitis,copd,dementia;-0.0000
hepatitis,copd,cancer;0.0000
hepatitis,dementia,cancer;0.0000
endstage.renal.disease,chronic.kidney.disease,asthma;0.0000
endstage.renal.disease,chronic.kidney.disease,copd;0.0000
endstage.renal.disease,chronic.kidney.disease,dementia;0.0002
endstage.renal.disease,chronic.kidney.disease,cancer;0.0000
endstage.renal.disease,asthma,copd;0.0000
endstage.renal.disease,asthma,dementia;-0.0000
endstage.renal.disease,asthma,cancer;0.0000
endstage.renal.disease,copd,dementia;-0.0000
endstage.renal.disease,copd,cancer;0.0000
endstage.renal.disease,dementia,cancer;-0.0000
chronic.kidney.disease,asthma,copd;0.0003
chronic.kidney.disease,asthma,dementia;-0.0001
chronic.kidney.disease,asthma,cancer;-0.0001
chronic.kidney.disease,copd,dementia;-0.0000
chronic.kidney.disease,copd,cancer;-0.0000
chronic.kidney.disease,dementia,cancer;-0.0000
asthma,copd,dementia;-0.0001
asthma,copd,cancer;0.0001
asthma,dementia,cancer;-0.0000
copd,dementia,cancer;0.0000
age,race,sex,hypertension;0.0074
age,race,sex,hyperlipidemia;-0.0076
age,race,sex,diabetes;0.0128
age,race,sex,coronary.artery.disease;-0.0099
age,race,sex,chf;-0.0139
age,race,sex,cerebrovascular.disease;0.0040
age,race,sex,hepatitis;0.0001
age,race,sex,endstage.renal.disease;-0.0011
age,race,sex,chronic.kidney.disease;0.0010
age,race,sex,asthma;0.0011
age,race,sex,copd;-0.0003
age,race,sex,dementia;-0.0004
age,race,sex,cancer;0.0015
age,race,hypertension,hyperlipidemia;0.0034
age,race,hypertension,diabetes;-0.0896
age,race,hypertension,coronary.artery.disease;0.0234
age,race,hypertension,chf;0.0041
age,race,hypertension,cerebrovascular.disease;-0.0002
age,race,hypertension,hepatitis;0.0009
age,race,hypertension,endstage.renal.disease;0.0005
age,race,hypertension,chronic.kidney.disease;0.0004
age,race,hypertension,asthma;0.0010
age,race,hypertension,copd;0.0015
age,race,hypertension,dementia;0.0019
age,race,hypertension,cancer;0.0018
age,race,hyperlipidemia,diabetes;-0.0032
age,race,hyperlipidemia,coronary.artery.disease;-0.0086
age,race,hyperlipidemia,chf;0.0074
age,race,hyperlipidemia,cerebrovascular.disease;-0.0007
age,race,hyperlipidemia,hepatitis;-0.0001
age,race,hyperlipidemia,endstage.renal.disease;-0.0004
age,race,hyperlipidemia,chronic.kidney.disease;-0.0002
age,race,hyperlipidemia,asthma;-0.0001
age,race,hyperlipidemia,copd;-0.0003
age,race,hyperlipidemia,dementia;0.0013
age,race,hyperlipidemia,cancer;0.0013
age,race,diabetes,coronary.artery.disease;0.0417
age,race,diabetes,chf;0.0008
age,race,diabetes,cerebrovascular.disease;-0.0007
age,race,diabetes,hepatitis;0.0006
age,race,diabetes,endstage.renal.disease;0.0015
age,race,diabetes,chronic.kidney.disease;-0.0001
age,race,diabetes,asthma;0.0007
age,race,diabetes,copd;0.0014
age,race,diabetes,dementia;-0.0003
age,race,diabetes,cancer;0.0034
age,race,coronary.artery.disease,chf;0.0054
age,race,coronary.artery.disease,cerebrovascular.disease;0.0025
age,race,coronary.artery.disease,hepatitis;0.0001
age,race,coronary.artery.disease,endstage.renal.disease;-0.0009
age,race,coronary.artery.disease,chronic.kidney.disease;0.0016
age,race,coronary.artery.disease,asthma;0.0012
age,race,coronary.artery.disease,copd;0.0021
age,race,coronary.artery.disease,dementia;0.0015
age,race,coronary.artery.disease,cancer;0.0009
age,race,chf,cerebrovascular.disease;-0.0003
age,race,chf,hepatitis;-0.0001
age,race,chf,endstage.renal.disease;-0.0005
age,race,chf,chronic.kidney.disease;0.0001
age,race,chf,asthma;-0.0006
age,race,chf,copd;0.0000
age,race,chf,dementia;-0.0007
age,race,chf,cancer;-0.0003
age,race,cerebrovascular.disease,hepatitis;-0.0000
age,race,cerebrovascular.disease,endstage.renal.disease;-0.0001
age,race,cerebrovascular.disease,chronic.kidney.disease;-0.0001
age,race,cerebrovascular.disease,asthma;-0.0000
age,race,cerebrovascular.disease,copd;-0.0002
age,race,cerebrovascular.disease,dementia;0.0000
age,race,cerebrovascular.disease,cancer;-0.0001
age,race,hepatitis,endstage.renal.disease;0.0001
age,race,hepatitis,chronic.kidney.disease;-0.0000
age,race,hepatitis,asthma;-0.0001
age,race,hepatitis,copd;0.0000
age,race,hepatitis,dementia;-0.0001
age,race,hepatitis,cancer;-0.0002
age,race,endstage.renal.disease,chronic.kidney.disease;-0.0002
age,race,endstage.renal.disease,asthma;-0.0001
age,race,endstage.renal.disease,copd;0.0001
age,race,endstage.renal.disease,dementia;-0.0000
age,race,endstage.renal.disease,cancer;-0.0000
age,race,chronic.kidney.disease,asthma;-0.0002
age,race,chronic.kidney.disease,copd;-0.0003
age,race,chronic.kidney.disease,dementia;-0.0003
age,race,chronic.kidney.disease,cancer;-0.0002
age,race,asthma,copd;-0.0007
age,race,asthma,dementia;-0.0001
age,race,asthma,cancer;-0.0001
age,race,copd,dementia;-0.0000
age,race,copd,cancer;-0.0004
age,race,dementia,cancer;-0.0003
age,sex,hypertension,hyperlipidemia;-0.0002
age,sex,hypertension,diabetes;0.0007
age,sex,hypertension,coronary.artery.disease;0.0062
age,sex,hypertension,chf;-0.0019
age,sex,hypertension,cerebrovascular.disease;-0.0012
age,sex,hypertension,hepatitis;0.0001
age,sex,hypertension,endstage.renal.disease;0.0002
age,sex,hypertension,chronic.kidney.disease;-0.0000
age,sex,hypertension,asthma;0.0005
age,sex,hypertension,copd;0.0005
age,sex,hypertension,dementia;0.0003
age,sex,hypertension,cancer;-0.0013
age,sex,hyperlipidemia,diabetes;-0.0037
age,sex,hyperlipidemia,coronary.artery.disease;0.0104
age,sex,hyperlipidemia,chf;-0.0063
age,sex,hyperlipidemia,cerebrovascular.disease;0.0007
age,sex,hyperlipidemia,hepatitis;0.0000
age,sex,hyperlipidemia,endstage.renal.disease;-0.0005
age,sex,hyperlipidemia,chronic.kidney.disease;0.0015
age,sex,hyperlipidemia,asthma;0.0009
age,sex,hyperlipidemia,copd;0.0001
age,sex,hyperlipidemia,dementia;-0.0004
age,sex,hyperlipidemia,cancer;0.0011
age,sex,diabetes,coronary.artery.disease;0.0113
age,sex,diabetes,chf;-0.0029
age,sex,diabetes,cerebrovascular.disease;0.0002
age,sex,diabetes,hepatitis;0.0001
age,sex,diabetes,endstage.renal.disease;0.0028
age,sex,diabetes,chronic.kidney.disease;0.0004
age,sex,diabetes,asthma;0.0009
age,sex,diabetes,copd;0.0017
age,sex,diabetes,dementia;0.0140
age,sex,diabetes,cancer;0.0023
age,sex,coronary.artery.disease,chf;-0.0055
age,sex,coronary.artery.disease,cerebrovascular.disease;0.0009
age,sex,coronary.artery.disease,hepatitis;0.0000
age,sex,coronary.artery.disease,endstage.renal.disease;0.0014
age,sex,coronary.artery.disease,chronic.kidney.disease;0.0008
age,sex,coronary.artery.disease,asthma;-0.0014
age,sex,coronary.artery.disease,copd;0.0002
age,sex,coronary.artery.disease,dementia;-0.0005
age,sex,coronary.artery.disease,cancer;-0.0007
age,sex,chf,cerebrovascular.disease;-0.0008
age,sex,chf,hepatitis;-0.0003
age,sex,chf,endstage.renal.disease;0.0006
age,sex,chf,chronic.kidney.disease;-0.0004
age,sex,chf,asthma;-0.0023
age,sex,chf,copd;-0.0002
age,sex,chf,dementia;-0.0010
age,sex,chf,cancer;-0.0010
age,sex,cerebrovascular.disease,hepatitis;0.0000
age,sex,cerebrovascular.disease,endstage.renal.disease;0.0001
age,sex,cerebrovascular.disease,chronic.kidney.disease;0.0001
age,sex,cerebrovascular.disease,asthma;-0.0000
age,sex,cerebrovascular.disease,copd;0.0003
age,sex,cerebrovascular.disease,dementia;-0.0002
age,sex,cerebrovascular.disease,cancer;0.0001
age,sex,hepatitis,endstage.renal.disease;0.0000
age,sex,hepatitis,chronic.kidney.disease;0.0001
age,sex,hepatitis,asthma;-0.0001
age,sex,hepatitis,copd;0.0000
age,sex,hepatitis,dementia;-0.0000
age,sex,hepatitis,cancer;-0.0001
age,sex,endstage.renal.disease,chronic.kidney.disease;0.0007
age,sex,endstage.renal.disease,asthma;0.0002
age,sex,endstage.renal.disease,copd;0.0000
age,sex,endstage.renal.disease,dementia;0.0000
age,sex,endstage.renal.disease,cancer;0.0001
age,sex,chronic.kidney.disease,asthma;-0.0001
age,sex,chronic.kidney.disease,copd;-0.0000
age,sex,chronic.kidney.disease,dementia;0.0001
age,sex,chronic.kidney.disease,cancer;-0.0001
age,sex,asthma,copd;0.0009
age,sex,asthma,dementia;-0.0001
age,sex,asthma,cancer;-0.0001
age,sex,copd,dementia;-0.0004
age,sex,copd,cancer;-0.0005
age,sex,dementia,cancer;-0.0005
age,hypertension,hyperlipidemia,diabetes;-0.0038
age,hypertension,hyperlipidemia,coronary.artery.disease;0.0017
age,hypertension,hyperlipidemia,chf;0.0008
age,hypertension,hyperlipidemia,cerebrovascular.disease;0.0002
age,hypertension,hyperlipidemia,hepatitis;0.0000
age,hypertension,hyperlipidemia,endstage.renal.disease;0.0000
age,hypertension,hyperlipidemia,chronic.kidney.disease;0.0005
age,hypertension,hyperlipidemia,asthma;0.0000
age,hypertension,hyperlipidemia,copd;-0.0000
age,hypertension,hyperlipidemia,dementia;0.0002
age,hypertension,hyperlipidemia,cancer;0.0001
age,hypertension,diabetes,coronary.artery.disease;-0.0267
age,hypertension,diabetes,chf;-0.0003
age,hypertension,diabetes,cerebrovascular.disease;-0.0024
age,hypertension,diabetes,hepatitis;-0.0007
age,hypertension,diabetes,endstage.renal.disease;-0.0022
age,hypertension,diabetes,chronic.kidney.disease;-0.0004
age,hypertension,diabetes,asthma;-0.0042
age,hypertension,diabetes,copd;-0.0002
age,hypertension,diabetes,dementia;0.0003
age,hypertension,diabetes,cancer;-0.0043
age,hypertension,coronary.artery.disease,chf;0.0038
age,hypertension,coronary.artery.disease,cerebrovascular.disease;0.0004
age,hypertension,coronary.artery.disease,hepatitis;0.0001
age,hypertension,coronary.artery.disease,endstage.renal.disease;0.0003
age,hypertension,coronary.artery.disease,chronic.kidney.disease;-0.0005
age,hypertension,coronary.artery.disease,asthma;0.0002
age,hypertension,coronary.artery.disease,copd;0.0002
age,hypertension,coronary.artery.disease,dementia;0.0012
age,hypertension,coronary.artery.disease,cancer;0.0006
age,hypertension,chf,cerebrovascular.disease;0.0000
age,hypertension,chf,hepatitis;0.0000
age,hypertension,chf,endstage.renal.disease;0.0003
age,hypertension,chf,chronic.kidney.disease;0.0005
age,hypertension,chf,asthma;0.0001
age,hypertension,chf,copd;0.0004
age,hypertension,chf,dementia;0.0008
age,hypertension,chf,cancer;0.0001
age,hypertension,cerebrovascular.disease,hepatitis;0.0001
age,hypertension,cerebrovascular.disease,endstage.renal.disease;-0.0000
age,hypertension,cerebrovascular.disease,chronic.kidney.disease;-0.0000
age,hypertension,cerebrovascular.disease,asthma;0.0000
age,hypertension,cerebrovascular.disease,copd;-0.0000
age,hypertension,cerebrovascular.disease,dementia;0.0001
age,hypertension,cerebrovascular.disease,cancer;-0.0000
age,hypertension,hepatitis,endstage.renal.disease;0.0000
age,hypertension,hepatitis,chronic.kidney.disease;-0.0000
age,hypertension,hepatitis,asthma;0.0000
age,hypertension,hepatitis,copd;0.0000
age,hypertension,hepatitis,dementia;-0.0000
age,hypertension,hepatitis,cancer;0.0000
age,hypertension,endstage.renal.disease,chronic.kidney.disease;0.0002
age,hypertension,endstage.renal.disease,asthma;0.0000
age,hypertension,endstage.renal.disease,copd;-0.0000
age,hypertension,endstage.renal.disease,dementia;-0.0000
age,hypertension,endstage.renal.disease,cancer;0.0002
age,hypertension,chronic.kidney.disease,asthma;0.0000
age,hypertension,chronic.kidney.disease,copd;-0.0000
age,hypertension,chronic.kidney.disease,dementia;0.0000
age,hypertension,chronic.kidney.disease,cancer;0.0000
age,hypertension,asthma,copd;0.0002
age,hypertension,asthma,dementia;0.0000
age,hypertension,asthma,cancer;0.0000
age,hypertension,copd,dementia;0.0001
age,hypertension,copd,cancer;-0.0002
age,hypertension,dementia,cancer;0.0001
age,hyperlipidemia,diabetes,coronary.artery.disease;-0.0157
age,hyperlipidemia,diabetes,chf;-0.0085
age,hyperlipidemia,diabetes,cerebrovascular.disease;-0.0019
age,hyperlipidemia,diabetes,hepatitis;-0.0002
age,hyperlipidemia,diabetes,endstage.renal.disease;0.0004
age,hyperlipidemia,diabetes,chronic.kidney.disease;-0.0000
age,hyperlipidemia,diabetes,asthma;-0.0009
age,hyperlipidemia,diabetes,copd;-0.0014
age,hyperlipidemia,diabetes,dementia;-0.0019
age,hyperlipidemia,diabetes,cancer;-0.0012
age,hyperlipidemia,coronary.artery.disease,chf;-0.0068
age,hyperlipidemia,coronary.artery.disease,cerebrovascular.disease;0.0000
age,hyperlipidemia,coronary.artery.disease,hepatitis;0.0002
age,hyperlipidemia,coronary.artery.disease,endstage.renal.disease;0.0013
age,hyperlipidemia,coronary.artery.disease,chronic.kidney.disease;0.0018
age,hyperlipidemia,coronary.artery.disease,asthma;0.0012
age,hyperlipidemia,coronary.artery.disease,copd;0.0003
age,hyperlipidemia,coronary.artery.disease,dementia;0.0017
age,hyperlipidemia,coronary.artery.disease,cancer;0.0024
age,hyperlipidemia,chf,cerebrovascular.disease;-0.0012
age,hyperlipidemia,chf,hepatitis;-0.0000
age,hyperlipidemia,chf,endstage.renal.disease;-0.0003
age,hyperlipidemia,chf,chronic.kidney.disease;-0.0001
age,hyperlipidemia,chf,asthma;-0.0003
age,hyperlipidemia,chf,copd;-0.0016
age,hyperlipidemia,chf,dementia;-0.0002
age,hyperlipidemia,chf,cancer;-0.0000
age,hyperlipidemia,cerebrovascular.disease,hepatitis;0.0000
age,hyperlipidemia,cerebrovascular.disease,endstage.renal.disease;-0.0000
age,hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease;0.0002
age,hyperlipidemia,cerebrovascular.disease,asthma;-0.0001
age,hyperlipidemia,cerebrovascular.disease,copd;-0.0003
age,hyperlipidemia,cerebrovascular.disease,dementia;0.0005
age,hyperlipidemia,cerebrovascular.disease,cancer;0.0000
age,hyperlipidemia,hepatitis,endstage.renal.disease;0.0000
age,hyperlipidemia,hepatitis,chronic.kidney.disease;0.0001
age,hyperlipidemia,hepatitis,asthma;0.0000
age,hyperlipidemia,hepatitis,copd;-0.0000
age,hyperlipidemia,hepatitis,dementia;-0.0000
age,hyperlipidemia,hepatitis,cancer;-0.0000
age,hyperlipidemia,endstage.renal.disease,chronic.kidney.disease;0.0002
age,hyperlipidemia,endstage.renal.disease,asthma;-0.0000
age,hyperlipidemia,endstage.renal.disease,copd;0.0000
age,hyperlipidemia,endstage.renal.disease,dementia;-0.0001
age,hyperlipidemia,endstage.renal.disease,cancer;0.0001
age,hyperlipidemia,chronic.kidney.disease,asthma;0.0001
age,hyperlipidemia,chronic.kidney.disease,copd;0.0001
age,hyperlipidemia,chronic.kidney.disease,dementia;0.0001
age,hyperlipidemia,chronic.kidney.disease,cancer;0.0005
age,hyperlipidemia,asthma,copd;-0.0002
age,hyperlipidemia,asthma,dementia;-0.0000
age,hyperlipidemia,asthma,cancer;-0.0000
age,hyperlipidemia,copd,dementia;-0.0001
age,hyperlipidemia,copd,cancer;-0.0002
age,hyperlipidemia,dementia,cancer;0.0006
age,diabetes,coronary.artery.disease,chf;0.0070
age,diabetes,coronary.artery.disease,cerebrovascular.disease;-0.0006
age,diabetes,coronary.artery.disease,hepatitis;0.0000
age,diabetes,coronary.artery.disease,endstage.renal.disease;0.0002
age,diabetes,coronary.artery.disease,chronic.kidney.disease;0.0001
age,diabetes,coronary.artery.disease,asthma;0.0005
age,diabetes,coronary.artery.disease,copd;0.0020
age,diabetes,coronary.artery.disease,dementia;0.0023
age,diabetes,coronary.artery.disease,cancer;0.0006
age,diabetes,chf,cerebrovascular.disease;0.0001
age,diabetes,chf,hepatitis;0.0001
age,diabetes,chf,endstage.renal.disease;0.0002
age,diabetes,chf,chronic.kidney.disease;0.0005
age,diabetes,chf,asthma;0.0008
age,diabetes,chf,copd;0.0011
age,diabetes,chf,dementia;0.0005
age,diabetes,chf,cancer;-0.0001
age,diabetes,cerebrovascular.disease,hepatitis;0.0001
age,diabetes,cerebrovascular.disease,endstage.renal.disease;0.0001
age,diabetes,cerebrovascular.disease,chronic.kidney.disease;-0.0001
age,diabetes,cerebrovascular.disease,asthma;0.0001
age,diabetes,cerebrovascular.disease,copd;0.0002
age,diabetes,cerebrovascular.disease,dementia;0.0002
age,diabetes,cerebrovascular.disease,cancer;-0.0001
age,diabetes,hepatitis,endstage.renal.disease;0.0002
age,diabetes,hepatitis,chronic.kidney.disease;0.0000
age,diabetes,hepatitis,asthma;-0.0000
age,diabetes,hepatitis,copd;0.0001
age,diabetes,hepatitis,dementia;-0.0000
age,diabetes,hepatitis,cancer;0.0001
age,diabetes,endstage.renal.disease,chronic.kidney.disease;0.0002
age,diabetes,endstage.renal.disease,asthma;0.0000
age,diabetes,endstage.renal.disease,copd;0.0002
age,diabetes,endstage.renal.disease,dementia;0.0000
age,diabetes,endstage.renal.disease,cancer;0.0001
age,diabetes,chronic.kidney.disease,asthma;0.0000
age,diabetes,chronic.kidney.disease,copd;0.0000
age,diabetes,chronic.kidney.disease,dementia;0.0001
age,diabetes,chronic.kidney.disease,cancer;0.0001
age,diabetes,asthma,copd;0.0004
age,diabetes,asthma,dementia;0.0001
age,diabetes,asthma,cancer;-0.0000
age,diabetes,copd,dementia;0.0003
age,diabetes,copd,cancer;-0.0001
age,diabetes,dementia,cancer;0.0002
age,coronary.artery.disease,chf,cerebrovascular.disease;0.0005
age,coronary.artery.disease,chf,hepatitis;0.0002
age,coronary.artery.disease,chf,endstage.renal.disease;0.0009
age,coronary.artery.disease,chf,chronic.kidney.disease;-0.0001
age,coronary.artery.disease,chf,asthma;0.0011
age,coronary.artery.disease,chf,copd;-0.0004
age,coronary.artery.disease,chf,dementia;0.0023
age,coronary.artery.disease,chf,cancer;0.0004
age,coronary.artery.disease,cerebrovascular.disease,hepatitis;0.0000
age,coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;0.0002
age,coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;-0.0002
age,coronary.artery.disease,cerebrovascular.disease,asthma;0.0002
age,coronary.artery.disease,cerebrovascular.disease,copd;-0.0001
age,coronary.artery.disease,cerebrovascular.disease,dementia;0.0003
age,coronary.artery.disease,cerebrovascular.disease,cancer;0.0002
age,coronary.artery.disease,hepatitis,endstage.renal.disease;0.0000
age,coronary.artery.disease,hepatitis,chronic.kidney.disease;-0.0000
age,coronary.artery.disease,hepatitis,asthma;0.0000
age,coronary.artery.disease,hepatitis,copd;-0.0000
age,coronary.artery.disease,hepatitis,dementia;0.0000
age,coronary.artery.disease,hepatitis,cancer;0.0001
age,coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;0.0004
age,coronary.artery.disease,endstage.renal.disease,asthma;-0.0000
age,coronary.artery.disease,endstage.renal.disease,copd;0.0000
age,coronary.artery.disease,endstage.renal.disease,dementia;0.0001
age,coronary.artery.disease,endstage.renal.disease,cancer;0.0000
age,coronary.artery.disease,chronic.kidney.disease,asthma;-0.0000
age,coronary.artery.disease,chronic.kidney.disease,copd;-0.0001
age,coronary.artery.disease,chronic.kidney.disease,dementia;0.0001
age,coronary.artery.disease,chronic.kidney.disease,cancer;0.0001
age,coronary.artery.disease,asthma,copd;-0.0009
age,coronary.artery.disease,asthma,dementia;0.0002
age,coronary.artery.disease,asthma,cancer;0.0000
age,coronary.artery.disease,copd,dementia;0.0001
age,coronary.artery.disease,copd,cancer;0.0000
age,coronary.artery.disease,dementia,cancer;0.0009
age,chf,cerebrovascular.disease,hepatitis;0.0000
age,chf,cerebrovascular.disease,endstage.renal.disease;0.0000
age,chf,cerebrovascular.disease,chronic.kidney.disease;0.0001
age,chf,cerebrovascular.disease,asthma;0.0000
age,chf,cerebrovascular.disease,copd;-0.0001
age,chf,cerebrovascular.disease,dementia;0.0004
age,chf,cerebrovascular.disease,cancer;0.0000
age,chf,hepatitis,endstage.renal.disease;0.0000
age,chf,hepatitis,chronic.kidney.disease;0.0000
age,chf,hepatitis,asthma;0.0002
age,chf,hepatitis,copd;0.0000
age,chf,hepatitis,dementia;0.0000
age,chf,hepatitis,cancer;0.0000
age,chf,endstage.renal.disease,chronic.kidney.disease;0.0007
age,chf,endstage.renal.disease,asthma;0.0000
age,chf,endstage.renal.disease,copd;-0.0001
age,chf,endstage.renal.disease,dementia;0.0001
age,chf,endstage.renal.disease,cancer;0.0000
age,chf,chronic.kidney.disease,asthma;0.0002
age,chf,chronic.kidney.disease,copd;0.0002
age,chf,chronic.kidney.disease,dementia;0.0003
age,chf,chronic.kidney.disease,cancer;0.0003
age,chf,asthma,copd;-0.0004
age,chf,asthma,dementia;0.0001
age,chf,asthma,cancer;0.0002
age,chf,copd,dementia;0.0002
age,chf,copd,cancer;0.0001
age,chf,dementia,cancer;0.0006
age,cerebrovascular.disease,hepatitis,endstage.renal.disease;0.0000
age,cerebrovascular.disease,hepatitis,chronic.kidney.disease;-0.0000
age,cerebrovascular.disease,hepatitis,asthma;-0.0000
age,cerebrovascular.disease,hepatitis,copd;-0.0000
age,cerebrovascular.disease,hepatitis,dementia;0.0000
age,cerebrovascular.disease,hepatitis,cancer;0.0000
age,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;0.0001
age,cerebrovascular.disease,endstage.renal.disease,asthma;0.0000
age,cerebrovascular.disease,endstage.renal.disease,copd;0.0000
age,cerebrovascular.disease,endstage.renal.disease,dementia;-0.0000
age,cerebrovascular.disease,endstage.renal.disease,cancer;0.0000
age,cerebrovascular.disease,chronic.kidney.disease,asthma;0.0000
age,cerebrovascular.disease,chronic.kidney.disease,copd;0.0000
age,cerebrovascular.disease,chronic.kidney.disease,dementia;-0.0000
age,cerebrovascular.disease,chronic.kidney.disease,cancer;0.0000
age,cerebrovascular.disease,asthma,copd;0.0000
age,cerebrovascular.disease,asthma,dementia;0.0000
age,cerebrovascular.disease,asthma,cancer;0.0000
age,cerebrovascular.disease,copd,dementia;0.0000
age,cerebrovascular.disease,copd,cancer;0.0000
age,cerebrovascular.disease,dementia,cancer;0.0002
age,hepatitis,endstage.renal.disease,chronic.kidney.disease;0.0000
age,hepatitis,endstage.renal.disease,asthma;0.0000
age,hepatitis,endstage.renal.disease,copd;-0.0000
age,hepatitis,endstage.renal.disease,dementia;0.0000
age,hepatitis,endstage.renal.disease,cancer;-0.0000
age,hepatitis,chronic.kidney.disease,asthma;-0.0000
age,hepatitis,chronic.kidney.disease,copd;-0.0000
age,hepatitis,chronic.kidney.disease,dementia;0.0000
age,hepatitis,chronic.kidney.disease,cancer;-0.0000
age,hepatitis,asthma,copd;0.0000
age,hepatitis,asthma,dementia;-0.0000
age,hepatitis,asthma,cancer;-0.0000
age,hepatitis,copd,dementia;-0.0000
age,hepatitis,copd,cancer;-0.0000
age,hepatitis,dementia,cancer;-0.0000
age,endstage.renal.disease,chronic.kidney.disease,asthma;0.0000
age,endstage.renal.disease,chronic.kidney.disease,copd;0.0001
age,endstage.renal.disease,chronic.kidney.disease,dementia;0.0000
age,endstage.renal.disease,chronic.kidney.disease,cancer;0.0000
age,endstage.renal.disease,asthma,copd;-0.0000
age,endstage.renal.disease,asthma,dementia;-0.0000
age,endstage.renal.disease,asthma,cancer;0.0000
age,endstage.renal.disease,copd,dementia;0.0000
age,endstage.renal.disease,copd,cancer;0.0000
age,endstage.renal.disease,dementia,cancer;0.0001
age,chronic.kidney.disease,asthma,copd;-0.0001
age,chronic.kidney.disease,asthma,dementia;0.0000
age,chronic.kidney.disease,asthma,cancer;0.0000
age,chronic.kidney.disease,copd,dementia;0.0000
age,chronic.kidney.disease,copd,cancer;0.0000
age,chronic.kidney.disease,dementia,cancer;0.0001
age,asthma,copd,dementia;0.0000
age,asthma,copd,cancer;-0.0002
age,asthma,dementia,cancer;0.0000
age,copd,dementia,cancer;-0.0000
race,sex,hypertension,hyperlipidemia;-0.0010
race,sex,hypertension,diabetes;-0.0087
race,sex,hypertension,coronary.artery.disease;0.0058
race,sex,hypertension,chf;-0.0025
race,sex,hypertension,cerebrovascular.disease;-0.0000
race,sex,hypertension,hepatitis;-0.0001
race,sex,hypertension,endstage.renal.disease;-0.0005
race,sex,hypertension,chronic.kidney.disease;0.0001
race,sex,hypertension,asthma;-0.0016
race,sex,hypertension,copd;-0.0001
race,sex,hypertension,dementia;0.0002
race,sex,hypertension,cancer;-0.0026
race,sex,hyperlipidemia,diabetes;-0.0033
race,sex,hyperlipidemia,coronary.artery.disease;0.0069
race,sex,hyperlipidemia,chf;0.0015
race,sex,hyperlipidemia,cerebrovascular.disease;0.0001
race,sex,hyperlipidemia,hepatitis;0.0000
race,sex,hyperlipidemia,endstage.renal.disease;-0.0002
race,sex,hyperlipidemia,chronic.kidney.disease;0.0002
race,sex,hyperlipidemia,asthma;-0.0001
race,sex,hyperlipidemia,copd;-0.0001
race,sex,hyperlipidemia,dementia;0.0019
race,sex,hyperlipidemia,cancer;-0.0003
race,sex,diabetes,coronary.artery.disease;0.0001
race,sex,diabetes,chf;0.0024
race,sex,diabetes,cerebrovascular.disease;0.0007
race,sex,diabetes,hepatitis;0.0000
race,sex,diabetes,endstage.renal.disease;-0.0003
race,sex,diabetes,chronic.kidney.disease;0.0000
race,sex,diabetes,asthma;-0.0001
race,sex,diabetes,copd;-0.0001
race,sex,diabetes,dementia;0.0025
race,sex,diabetes,cancer;-0.0000
race,sex,coronary.artery.disease,chf;0.0054
race,sex,coronary.artery.disease,cerebrovascular.disease;-0.0003
race,sex,coronary.artery.disease,hepatitis;0.0000
race,sex,coronary.artery.disease,endstage.renal.disease;0.0001
race,sex,coronary.artery.disease,chronic.kidney.disease;0.0007
race,sex,coronary.artery.disease,asthma;-0.0006
race,sex,coronary.artery.disease,copd;0.0008
race,sex,coronary.artery.disease,dementia;0.0014
race,sex,coronary.artery.disease,cancer;0.0018
race,sex,chf,cerebrovascular.disease;0.0002
race,sex,chf,hepatitis;0.0001
race,sex,chf,endstage.renal.disease;-0.0002
race,sex,chf,chronic.kidney.disease;-0.0004
race,sex,chf,asthma;-0.0000
race,sex,chf,copd;-0.0004
race,sex,chf,dementia;0.0003
race,sex,chf,cancer;0.0006
race,sex,cerebrovascular.disease,hepatitis;0.0000
race,sex,cerebrovascular.disease,endstage.renal.disease;0.0001
race,sex,cerebrovascular.disease,chronic.kidney.disease;0.0001
race,sex,cerebrovascular.disease,asthma;-0.0001
race,sex,cerebrovascular.disease,copd;0.0000
race,sex,cerebrovascular.disease,dementia;-0.0001
race,sex,cerebrovascular.disease,cancer;-0.0000
race,sex,hepatitis,endstage.renal.disease;-0.0000
race,sex,hepatitis,chronic.kidney.disease;-0.0000
race,sex,hepatitis,asthma;-0.0000
race,sex,hepatitis,copd;0.0000
race,sex,hepatitis,dementia;0.0000
race,sex,hepatitis,cancer;0.0001
race,sex,endstage.renal.disease,chronic.kidney.disease;-0.0001
race,sex,endstage.renal.disease,asthma;0.0000
race,sex,endstage.renal.disease,copd;-0.0000
race,sex,endstage.renal.disease,dementia;-0.0000
race,sex,endstage.renal.disease,cancer;-0.0000
race,sex,chronic.kidney.disease,asthma;-0.0001
race,sex,chronic.kidney.disease,copd;-0.0000
race,sex,chronic.kidney.disease,dementia;-0.0002
race,sex,chronic.kidney.disease,cancer;-0.0002
race,sex,asthma,copd;-0.0004
race,sex,asthma,dementia;-0.0002
race,sex,asthma,cancer;-0.0002
race,sex,copd,dementia;-0.0000
race,sex,copd,cancer;-0.0002
race,sex,dementia,cancer;-0.0002
race,hypertension,hyperlipidemia,diabetes;-0.0043
race,hypertension,hyperlipidemia,coronary.artery.disease;0.0007
race,hypertension,hyperlipidemia,chf;0.0000
race,hypertension,hyperlipidemia,cerebrovascular.disease;0.0001
race,hypertension,hyperlipidemia,hepatitis;-0.0000
race,hypertension,hyperlipidemia,endstage.renal.disease;-0.0001
race,hypertension,hyperlipidemia,chronic.kidney.disease;-0.0000
race,hypertension,hyperlipidemia,asthma;-0.0001
race,hypertension,hyperlipidemia,copd;-0.0001
race,hypertension,hyperlipidemia,dementia;-0.0001
race,hypertension,hyperlipidemia,cancer;0.0000
race,hypertension,diabetes,coronary.artery.disease;0.0054
race,hypertension,diabetes,chf;-0.0047
race,hypertension,diabetes,cerebrovascular.disease;-0.0002
race,hypertension,diabetes,hepatitis;0.0004
race,hypertension,diabetes,endstage.renal.disease;-0.0015
race,hypertension,diabetes,chronic.kidney.disease;-0.0002
race,hypertension,diabetes,asthma;-0.0022
race,hypertension,diabetes,copd;0.0002
race,hypertension,diabetes,dementia;-0.0009
race,hypertension,diabetes,cancer;-0.0015
race,hypertension,coronary.artery.disease,chf;0.0013
race,hypertension,coronary.artery.disease,cerebrovascular.disease;0.0007
race,hypertension,coronary.artery.disease,hepatitis;0.0000
race,hypertension,coronary.artery.disease,endstage.renal.disease;-0.0004
race,hypertension,coronary.artery.disease,chronic.kidney.disease;0.0002
race,hypertension,coronary.artery.disease,asthma;0.0007
race,hypertension,coronary.artery.disease,copd;0.0006
race,hypertension,coronary.artery.disease,dementia;0.0000
race,hypertension,coronary.artery.disease,cancer;0.0005
race,hypertension,chf,cerebrovascular.disease;-0.0001
race,hypertension,chf,hepatitis;-0.0000
race,hypertension,chf,endstage.renal.disease;-0.0003
race,hypertension,chf,chronic.kidney.disease;-0.0003
race,hypertension,chf,asthma;-0.0001
race,hypertension,chf,copd;0.0003
race,hypertension,chf,dementia;0.0003
race,hypertension,chf,cancer;-0.0007
race,hypertension,cerebrovascular.disease,hepatitis;0.0000
race,hypertension,cerebrovascular.disease,endstage.renal.disease;-0.0000
race,hypertension,cerebrovascular.disease,chronic.kidney.disease;-0.0000
race,hypertension,cerebrovascular.disease,asthma;0.0001
race,hypertension,cerebrovascular.disease,copd;0.0001
race,hypertension,cerebrovascular.disease,dementia;-0.0001
race,hypertension,cerebrovascular.disease,cancer;0.0000
race,hypertension,hepatitis,endstage.renal.disease;-0.0001
race,hypertension,hepatitis,chronic.kidney.disease;0.0000
race,hypertension,hepatitis,asthma;-0.0000
race,hypertension,hepatitis,copd;-0.0000
race,hypertension,hepatitis,dementia;-0.0000
race,hypertension,hepatitis,cancer;-0.0000
race,hypertension,endstage.renal.disease,chronic.kidney.disease;-0.0001
race,hypertension,endstage.renal.disease,asthma;-0.0000
race,hypertension,endstage.renal.disease,copd;0.0000
race,hypertension,endstage.renal.disease,dementia;-0.0000
race,hypertension,endstage.renal.disease,cancer;-0.0000
race,hypertension,chronic.kidney.disease,asthma;0.0000
race,hypertension,chronic.kidney.disease,copd;-0.0001
race,hypertension,chronic.kidney.disease,dementia;-0.0000
race,hypertension,chronic.kidney.disease,cancer;-0.0000
race,hypertension,asthma,copd;0.0004
race,hypertension,asthma,dementia;0.0000
race,hypertension,asthma,cancer;-0.0000
race,hypertension,copd,dementia;0.0000
race,hypertension,copd,cancer;0.0001
race,hypertension,dementia,cancer;-0.0001
race,hyperlipidemia,diabetes,coronary.artery.disease;0.0028
race,hyperlipidemia,diabetes,chf;0.0017
race,hyperlipidemia,diabetes,cerebrovascular.disease;0.0012
race,hyperlipidemia,diabetes,hepatitis;-0.0000
race,hyperlipidemia,diabetes,endstage.renal.disease;-0.0002
race,hyperlipidemia,diabetes,chronic.kidney.disease;-0.0001
race,hyperlipidemia,diabetes,asthma;0.0003
race,hyperlipidemia,diabetes,copd;-0.0007
race,hyperlipidemia,diabetes,dementia;-0.0011
race,hyperlipidemia,diabetes,cancer;-0.0008
race,hyperlipidemia,coronary.artery.disease,chf;0.0035
race,hyperlipidemia,coronary.artery.disease,cerebrovascular.disease;0.0005
race,hyperlipidemia,coronary.artery.disease,hepatitis;-0.0000
race,hyperlipidemia,coronary.artery.disease,endstage.renal.disease;-0.0003
race,hyperlipidemia,coronary.artery.disease,chronic.kidney.disease;0.0005
race,hyperlipidemia,coronary.artery.disease,asthma;0.0008
race,hyperlipidemia,coronary.artery.disease,copd;-0.0002
race,hyperlipidemia,coronary.artery.disease,dementia;-0.0002
race,hyperlipidemia,coronary.artery.disease,cancer;-0.0007
race,hyperlipidemia,chf,cerebrovascular.disease;0.0005
race,hyperlipidemia,chf,hepatitis;-0.0000
race,hyperlipidemia,chf,endstage.renal.disease;0.0001
race,hyperlipidemia,chf,chronic.kidney.disease;-0.0007
race,hyperlipidemia,chf,asthma;0.0005
race,hyperlipidemia,chf,copd;0.0000
race,hyperlipidemia,chf,dementia;0.0004
race,hyperlipidemia,chf,cancer;0.0002
race,hyperlipidemia,cerebrovascular.disease,hepatitis;-0.0000
race,hyperlipidemia,cerebrovascular.disease,endstage.renal.disease;0.0000
race,hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease;-0.0001
race,hyperlipidemia,cerebrovascular.disease,asthma;0.0000
race,hyperlipidemia,cerebrovascular.disease,copd;-0.0001
race,hyperlipidemia,cerebrovascular.disease,dementia;-0.0000
race,hyperlipidemia,cerebrovascular.disease,cancer;0.0000
race,hyperlipidemia,hepatitis,endstage.renal.disease;0.0000
race,hyperlipidemia,hepatitis,chronic.kidney.disease;-0.0000
race,hyperlipidemia,hepatitis,asthma;0.0000
race,hyperlipidemia,hepatitis,copd;-0.0000
race,hyperlipidemia,hepatitis,dementia;-0.0000
race,hyperlipidemia,hepatitis,cancer;0.0000
race,hyperlipidemia,endstage.renal.disease,chronic.kidney.disease;-0.0001
race,hyperlipidemia,endstage.renal.disease,asthma;-0.0000
race,hyperlipidemia,endstage.renal.disease,copd;-0.0001
race,hyperlipidemia,endstage.renal.disease,dementia;0.0000
race,hyperlipidemia,endstage.renal.disease,cancer;-0.0000
race,hyperlipidemia,chronic.kidney.disease,asthma;0.0001
race,hyperlipidemia,chronic.kidney.disease,copd;0.0000
race,hyperlipidemia,chronic.kidney.disease,dementia;0.0000
race,hyperlipidemia,chronic.kidney.disease,cancer;-0.0000
race,hyperlipidemia,asthma,copd;0.0005
race,hyperlipidemia,asthma,dementia;-0.0000
race,hyperlipidemia,asthma,cancer;0.0000
race,hyperlipidemia,copd,dementia;-0.0000
race,hyperlipidemia,copd,cancer;-0.0001
race,hyperlipidemia,dementia,cancer;-0.0002
race,diabetes,coronary.artery.disease,chf;0.0051
race,diabetes,coronary.artery.disease,cerebrovascular.disease;0.0004
race,diabetes,coronary.artery.disease,hepatitis;0.0000
race,diabetes,coronary.artery.disease,endstage.renal.disease;-0.0002
race,diabetes,coronary.artery.disease,chronic.kidney.disease;0.0002
race,diabetes,coronary.artery.disease,asthma;0.0020
race,diabetes,coronary.artery.disease,copd;0.0008
race,diabetes,coronary.artery.disease,dementia;0.0017
race,diabetes,coronary.artery.disease,cancer;0.0007
race,diabetes,chf,cerebrovascular.disease;0.0005
race,diabetes,chf,hepatitis;0.0000
race,diabetes,chf,endstage.renal.disease;-0.0007
race,diabetes,chf,chronic.kidney.disease;0.0000
race,diabetes,chf,asthma;0.0004
race,diabetes,chf,copd;0.0005
race,diabetes,chf,dementia;0.0004
race,diabetes,chf,cancer;0.0003
race,diabetes,cerebrovascular.disease,hepatitis;0.0000
race,diabetes,cerebrovascular.disease,endstage.renal.disease;-0.0001
race,diabetes,cerebrovascular.disease,chronic.kidney.disease;-0.0000
race,diabetes,cerebrovascular.disease,asthma;0.0001
race,diabetes,cerebrovascular.disease,copd;-0.0001
race,diabetes,cerebrovascular.disease,dementia;-0.0001
race,diabetes,cerebrovascular.disease,cancer;-0.0000
race,diabetes,hepatitis,endstage.renal.disease;-0.0002
race,diabetes,hepatitis,chronic.kidney.disease;0.0000
race,diabetes,hepatitis,asthma;0.0000
race,diabetes,hepatitis,copd;-0.0000
race,diabetes,hepatitis,dementia;0.0000
race,diabetes,hepatitis,cancer;-0.0001
race,diabetes,endstage.renal.disease,chronic.kidney.disease;-0.0001
race,diabetes,endstage.renal.disease,asthma;0.0000
race,diabetes,endstage.renal.disease,copd;-0.0001
race,diabetes,endstage.renal.disease,dementia;-0.0000
race,diabetes,endstage.renal.disease,cancer;-0.0000
race,diabetes,chronic.kidney.disease,asthma;-0.0000
race,diabetes,chronic.kidney.disease,copd;-0.0000
race,diabetes,chronic.kidney.disease,dementia;-0.0000
race,diabetes,chronic.kidney.disease,cancer;-0.0002
race,diabetes,asthma,copd;0.0006
race,diabetes,asthma,dementia;0.0001
race,diabetes,asthma,cancer;0.0001
race,diabetes,copd,dementia;0.0001
race,diabetes,copd,cancer;-0.0003
race,diabetes,dementia,cancer;-0.0000
race,coronary.artery.disease,chf,cerebrovascular.disease;0.0004
race,coronary.artery.disease,chf,hepatitis;0.0000
race,coronary.artery.disease,chf,endstage.renal.disease;-0.0008
race,coronary.artery.disease,chf,chronic.kidney.disease;0.0021
race,coronary.artery.disease,chf,asthma;0.0005
race,coronary.artery.disease,chf,copd;0.0000
race,coronary.artery.disease,chf,dementia;0.0005
race,coronary.artery.disease,chf,cancer;0.0002
race,coronary.artery.disease,cerebrovascular.disease,hepatitis;-0.0000
race,coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;-0.0001
race,coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;0.0003
race,coronary.artery.disease,cerebrovascular.disease,asthma;0.0001
race,coronary.artery.disease,cerebrovascular.disease,copd;0.0002
race,coronary.artery.disease,cerebrovascular.disease,dementia;0.0000
race,coronary.artery.disease,cerebrovascular.disease,cancer;0.0001
race,coronary.artery.disease,hepatitis,endstage.renal.disease;-0.0001
race,coronary.artery.disease,hepatitis,chronic.kidney.disease;0.0001
race,coronary.artery.disease,hepatitis,asthma;0.0000
race,coronary.artery.disease,hepatitis,copd;0.0000
race,coronary.artery.disease,hepatitis,dementia;0.0000
race,coronary.artery.disease,hepatitis,cancer;-0.0000
race,coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;-0.0004
race,coronary.artery.disease,endstage.renal.disease,asthma;-0.0000
race,coronary.artery.disease,endstage.renal.disease,copd;-0.0000
race,coronary.artery.disease,endstage.renal.disease,dementia;-0.0001
race,coronary.artery.disease,endstage.renal.disease,cancer;-0.0000
race,coronary.artery.disease,chronic.kidney.disease,asthma;0.0001
race,coronary.artery.disease,chronic.kidney.disease,copd;0.0001
race,coronary.artery.disease,chronic.kidney.disease,dementia;0.0001
race,coronary.artery.disease,chronic.kidney.disease,cancer;0.0000
race,coronary.artery.disease,asthma,copd;0.0011
race,coronary.artery.disease,asthma,dementia;-0.0001
race,coronary.artery.disease,asthma,cancer;-0.0000
race,coronary.artery.disease,copd,dementia;-0.0001
race,coronary.artery.disease,copd,cancer;-0.0001
race,coronary.artery.disease,dementia,cancer;-0.0001
race,chf,cerebrovascular.disease,hepatitis;0.0000
race,chf,cerebrovascular.disease,endstage.renal.disease;-0.0000
race,chf,cerebrovascular.disease,chronic.kidney.disease;0.0000
race,chf,cerebrovascular.disease,asthma;0.0001
race,chf,cerebrovascular.disease,copd;0.0000
race,chf,cerebrovascular.disease,dementia;0.0000
race,chf,cerebrovascular.disease,cancer;0.0001
race,chf,hepatitis,endstage.renal.disease;-0.0000
race,chf,hepatitis,chronic.kidney.disease;-0.0000
race,chf,hepatitis,asthma;-0.0000
race,chf,hepatitis,copd;-0.0000
race,chf,hepatitis,dementia;0.0000
race,chf,hepatitis,cancer;0.0000
race,chf,endstage.renal.disease,chronic.kidney.disease;-0.0005
race,chf,endstage.renal.disease,asthma;-0.0000
race,chf,endstage.renal.disease,copd;0.0000
race,chf,endstage.renal.disease,dementia;0.0000
race,chf,endstage.renal.disease,cancer;0.0000
race,chf,chronic.kidney.disease,asthma;0.0000
race,chf,chronic.kidney.disease,copd;0.0001
race,chf,chronic.kidney.disease,dementia;-0.0001
race,chf,chronic.kidney.disease,cancer;0.0001
race,chf,asthma,copd;0.0003
race,chf,asthma,dementia;0.0001
race,chf,asthma,cancer;-0.0000
race,chf,copd,dementia;0.0000
race,chf,copd,cancer;0.0001
race,chf,dementia,cancer;0.0001
race,cerebrovascular.disease,hepatitis,endstage.renal.disease;-0.0000
race,cerebrovascular.disease,hepatitis,chronic.kidney.disease;-0.0000
race,cerebrovascular.disease,hepatitis,asthma;0.0000
race,cerebrovascular.disease,hepatitis,copd;0.0000
race,cerebrovascular.disease,hepatitis,dementia;-0.0000
race,cerebrovascular.disease,hepatitis,cancer;-0.0000
race,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;-0.0001
race,cerebrovascular.disease,endstage.renal.disease,asthma;-0.0000
race,cerebrovascular.disease,endstage.renal.disease,copd;-0.0000
race,cerebrovascular.disease,endstage.renal.disease,dementia;0.0000
race,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
race,cerebrovascular.disease,chronic.kidney.disease,asthma;0.0000
race,cerebrovascular.disease,chronic.kidney.disease,copd;0.0000
race,cerebrovascular.disease,chronic.kidney.disease,dementia;-0.0000
race,cerebrovascular.disease,chronic.kidney.disease,cancer;0.0000
race,cerebrovascular.disease,asthma,copd;0.0001
race,cerebrovascular.disease,asthma,dementia;-0.0000
race,cerebrovascular.disease,asthma,cancer;-0.0000
race,cerebrovascular.disease,copd,dementia;0.0000
race,cerebrovascular.disease,copd,cancer;-0.0000
race,cerebrovascular.disease,dementia,cancer;0.0000
race,hepatitis,endstage.renal.disease,chronic.kidney.disease;-0.0000
race,hepatitis,endstage.renal.disease,asthma;-0.0000
race,hepatitis,endstage.renal.disease,copd;-0.0000
race,hepatitis,endstage.renal.disease,dementia;-0.0000
race,hepatitis,endstage.renal.disease,cancer;0.0000
race,hepatitis,chronic.kidney.disease,asthma;0.0000
race,hepatitis,chronic.kidney.disease,copd;0.0000
race,hepatitis,chronic.kidney.disease,dementia;-0.0000
race,hepatitis,chronic.kidney.disease,cancer;-0.0000
race,hepatitis,asthma,copd;0.0000
race,hepatitis,asthma,dementia;0.0000
race,hepatitis,asthma,cancer;-0.0000
race,hepatitis,copd,dementia;0.0000
race,hepatitis,copd,cancer;-0.0000
race,hepatitis,dementia,cancer;-0.0000
race,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
race,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
race,endstage.renal.disease,chronic.kidney.disease,dementia;-0.0001
race,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
race,endstage.renal.disease,asthma,copd;-0.0000
race,endstage.renal.disease,asthma,dementia;-0.0000
race,endstage.renal.disease,asthma,cancer;-0.0000
race,endstage.renal.disease,copd,dementia;-0.0000
race,endstage.renal.disease,copd,cancer;-0.0000
race,endstage.renal.disease,dementia,cancer;-0.0000
race,chronic.kidney.disease,asthma,copd;0.0001
race,chronic.kidney.disease,asthma,dementia;0.0000
race,chronic.kidney.disease,asthma,cancer;0.0000
race,chronic.kidney.disease,copd,dementia;0.0000
race,chronic.kidney.disease,copd,cancer;0.0000
race,chronic.kidney.disease,dementia,cancer;-0.0000
race,asthma,copd,dementia;0.0001
race,asthma,copd,cancer;0.0001
race,asthma,dementia,cancer;-0.0000
race,copd,dementia,cancer;-0.0000
sex,hypertension,hyperlipidemia,diabetes;-0.0010
sex,hypertension,hyperlipidemia,coronary.artery.disease;0.0007
sex,hypertension,hyperlipidemia,chf;-0.0002
sex,hypertension,hyperlipidemia,cerebrovascular.disease;0.0000
sex,hypertension,hyperlipidemia,hepatitis;-0.0000
sex,hypertension,hyperlipidemia,endstage.renal.disease;0.0000
sex,hypertension,hyperlipidemia,chronic.kidney.disease;-0.0001
sex,hypertension,hyperlipidemia,asthma;-0.0001
sex,hypertension,hyperlipidemia,copd;0.0000
sex,hypertension,hyperlipidemia,dementia;-0.0001
sex,hypertension,hyperlipidemia,cancer;-0.0001
sex,hypertension,diabetes,coronary.artery.disease;0.0032
sex,hypertension,diabetes,chf;-0.0008
sex,hypertension,diabetes,cerebrovascular.disease;0.0001
sex,hypertension,diabetes,hepatitis;-0.0001
sex,hypertension,diabetes,endstage.renal.disease;-0.0012
sex,hypertension,diabetes,chronic.kidney.disease;-0.0001
sex,hypertension,diabetes,asthma;-0.0018
sex,hypertension,diabetes,copd;0.0003
sex,hypertension,diabetes,dementia;-0.0024
sex,hypertension,diabetes,cancer;0.0009
sex,hypertension,coronary.artery.disease,chf;-0.0006
sex,hypertension,coronary.artery.disease,cerebrovascular.disease;0.0004
sex,hypertension,coronary.artery.disease,hepatitis;-0.0001
sex,hypertension,coronary.artery.disease,endstage.renal.disease;0.0003
sex,hypertension,coronary.artery.disease,chronic.kidney.disease;0.0002
sex,hypertension,coronary.artery.disease,asthma;0.0001
sex,hypertension,coronary.artery.disease,copd;0.0004
sex,hypertension,coronary.artery.disease,dementia;0.0005
sex,hypertension,coronary.artery.disease,cancer;0.0006
sex,hypertension,chf,cerebrovascular.disease;-0.0000
sex,hypertension,chf,hepatitis;-0.0001
sex,hypertension,chf,endstage.renal.disease;0.0000
sex,hypertension,chf,chronic.kidney.disease;-0.0001
sex,hypertension,chf,asthma;-0.0004
sex,hypertension,chf,copd;0.0000
sex,hypertension,chf,dementia;0.0002
sex,hypertension,chf,cancer;-0.0001
sex,hypertension,cerebrovascular.disease,hepatitis;-0.0000
sex,hypertension,cerebrovascular.disease,endstage.renal.disease;0.0000
sex,hypertension,cerebrovascular.disease,chronic.kidney.disease;-0.0000
sex,hypertension,cerebrovascular.disease,asthma;0.0000
sex,hypertension,cerebrovascular.disease,copd;0.0000
sex,hypertension,cerebrovascular.disease,dementia;0.0002
sex,hypertension,cerebrovascular.disease,cancer;-0.0000
sex,hypertension,hepatitis,endstage.renal.disease;-0.0000
sex,hypertension,hepatitis,chronic.kidney.disease;0.0000
sex,hypertension,hepatitis,asthma;0.0000
sex,hypertension,hepatitis,copd;0.0000
sex,hypertension,hepatitis,dementia;0.0000
sex,hypertension,hepatitis,cancer;-0.0000
sex,hypertension,endstage.renal.disease,chronic.kidney.disease;-0.0001
sex,hypertension,endstage.renal.disease,asthma;0.0000
sex,hypertension,endstage.renal.disease,copd;0.0000
sex,hypertension,endstage.renal.disease,dementia;-0.0000
sex,hypertension,endstage.renal.disease,cancer;-0.0001
sex,hypertension,chronic.kidney.disease,asthma;0.0000
sex,hypertension,chronic.kidney.disease,copd;0.0000
sex,hypertension,chronic.kidney.disease,dementia;0.0000
sex,hypertension,chronic.kidney.disease,cancer;-0.0001
sex,hypertension,asthma,copd;-0.0000
sex,hypertension,asthma,dementia;0.0000
sex,hypertension,asthma,cancer;-0.0001
sex,hypertension,copd,dementia;0.0001
sex,hypertension,copd,cancer;0.0000
sex,hypertension,dementia,cancer;0.0000
sex,hyperlipidemia,diabetes,coronary.artery.disease;-0.0004
sex,hyperlipidemia,diabetes,chf;-0.0022
sex,hyperlipidemia,diabetes,cerebrovascular.disease;-0.0005
sex,hyperlipidemia,diabetes,hepatitis;0.0000
sex,hyperlipidemia,diabetes,endstage.renal.disease;-0.0000
sex,hyperlipidemia,diabetes,chronic.kidney.disease;-0.0007
sex,hyperlipidemia,diabetes,asthma;-0.0006
sex,hyperlipidemia,diabetes,copd;-0.0001
sex,hyperlipidemia,diabetes,dementia;-0.0027
sex,hyperlipidemia,diabetes,cancer;-0.0005
sex,hyperlipidemia,coronary.artery.disease,chf;-0.0009
sex,hyperlipidemia,coronary.artery.disease,cerebrovascular.disease;0.0003
sex,hyperlipidemia,coronary.artery.disease,hepatitis;-0.0000
sex,hyperlipidemia,coronary.artery.disease,endstage.renal.disease;0.0002
sex,hyperlipidemia,coronary.artery.disease,chronic.kidney.disease;0.0008
sex,hyperlipidemia,coronary.artery.disease,asthma;-0.0002
sex,hyperlipidemia,coronary.artery.disease,copd;-0.0001
sex,hyperlipidemia,coronary.artery.disease,dementia;0.0004
sex,hyperlipidemia,coronary.artery.disease,cancer;0.0005
sex,hyperlipidemia,chf,cerebrovascular.disease;-0.0001
sex,hyperlipidemia,chf,hepatitis;0.0000
sex,hyperlipidemia,chf,endstage.renal.disease;-0.0001
sex,hyperlipidemia,chf,chronic.kidney.disease;-0.0003
sex,hyperlipidemia,chf,asthma;-0.0002
sex,hyperlipidemia,chf,copd;0.0001
sex,hyperlipidemia,chf,dementia;0.0001
sex,hyperlipidemia,chf,cancer;0.0002
sex,hyperlipidemia,cerebrovascular.disease,hepatitis;0.0000
sex,hyperlipidemia,cerebrovascular.disease,endstage.renal.disease;0.0000
sex,hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease;0.0001
sex,hyperlipidemia,cerebrovascular.disease,asthma;-0.0000
sex,hyperlipidemia,cerebrovascular.disease,copd;-0.0000
sex,hyperlipidemia,cerebrovascular.disease,dementia;-0.0000
sex,hyperlipidemia,cerebrovascular.disease,cancer;0.0002
sex,hyperlipidemia,hepatitis,endstage.renal.disease;0.0000
sex,hyperlipidemia,hepatitis,chronic.kidney.disease;0.0000
sex,hyperlipidemia,hepatitis,asthma;0.0000
sex,hyperlipidemia,hepatitis,copd;0.0000
sex,hyperlipidemia,hepatitis,dementia;0.0000
sex,hyperlipidemia,hepatitis,cancer;0.0000
sex,hyperlipidemia,endstage.renal.disease,chronic.kidney.disease;-0.0000
sex,hyperlipidemia,endstage.renal.disease,asthma;-0.0001
sex,hyperlipidemia,endstage.renal.disease,copd;0.0000
sex,hyperlipidemia,endstage.renal.disease,dementia;-0.0000
sex,hyperlipidemia,endstage.renal.disease,cancer;-0.0000
sex,hyperlipidemia,chronic.kidney.disease,asthma;0.0000
sex,hyperlipidemia,chronic.kidney.disease,copd;0.0002
sex,hyperlipidemia,chronic.kidney.disease,dementia;-0.0001
sex,hyperlipidemia,chronic.kidney.disease,cancer;-0.0000
sex,hyperlipidemia,asthma,copd;-0.0001
sex,hyperlipidemia,asthma,dementia;-0.0000
sex,hyperlipidemia,asthma,cancer;0.0001
sex,hyperlipidemia,copd,dementia;0.0000
sex,hyperlipidemia,copd,cancer;-0.0000
sex,hyperlipidemia,dementia,cancer;0.0001
sex,diabetes,coronary.artery.disease,chf;-0.0040
sex,diabetes,coronary.artery.disease,cerebrovascular.disease;0.0004
sex,diabetes,coronary.artery.disease,hepatitis;-0.0000
sex,diabetes,coronary.artery.disease,endstage.renal.disease;0.0001
sex,diabetes,coronary.artery.disease,chronic.kidney.disease;0.0000
sex,diabetes,coronary.artery.disease,asthma;-0.0006
sex,diabetes,coronary.artery.disease,copd;-0.0001
sex,diabetes,coronary.artery.disease,dementia;-0.0027
sex,diabetes,coronary.artery.disease,cancer;-0.0002
sex,diabetes,chf,cerebrovascular.disease;0.0003
sex,diabetes,chf,hepatitis;-0.0001
sex,diabetes,chf,endstage.renal.disease;-0.0004
sex,diabetes,chf,chronic.kidney.disease;-0.0002
sex,diabetes,chf,asthma;-0.0009
sex,diabetes,chf,copd;-0.0012
sex,diabetes,chf,dementia;-0.0016
sex,diabetes,chf,cancer;-0.0002
sex,diabetes,cerebrovascular.disease,hepatitis;0.0000
sex,diabetes,cerebrovascular.disease,endstage.renal.disease;0.0000
sex,diabetes,cerebrovascular.disease,chronic.kidney.disease;0.0000
sex,diabetes,cerebrovascular.disease,asthma;0.0000
sex,diabetes,cerebrovascular.disease,copd;0.0001
sex,diabetes,cerebrovascular.disease,dementia;-0.0010
sex,diabetes,cerebrovascular.disease,cancer;0.0001
sex,diabetes,hepatitis,endstage.renal.disease;0.0000
sex,diabetes,hepatitis,chronic.kidney.disease;-0.0000
sex,diabetes,hepatitis,asthma;-0.0000
sex,diabetes,hepatitis,copd;0.0000
sex,diabetes,hepatitis,dementia;0.0000
sex,diabetes,hepatitis,cancer;0.0000
sex,diabetes,endstage.renal.disease,chronic.kidney.disease;-0.0000
sex,diabetes,endstage.renal.disease,asthma;0.0000
sex,diabetes,endstage.renal.disease,copd;-0.0001
sex,diabetes,endstage.renal.disease,dementia;-0.0001
sex,diabetes,endstage.renal.disease,cancer;-0.0000
sex,diabetes,chronic.kidney.disease,asthma;0.0000
sex,diabetes,chronic.kidney.disease,copd;0.0000
sex,diabetes,chronic.kidney.disease,dementia;-0.0000
sex,diabetes,chronic.kidney.disease,cancer;-0.0001
sex,diabetes,asthma,copd;-0.0004
sex,diabetes,asthma,dementia;-0.0001
sex,diabetes,asthma,cancer;-0.0001
sex,diabetes,copd,dementia;-0.0004
sex,diabetes,copd,cancer;-0.0004
sex,diabetes,dementia,cancer;-0.0006
sex,coronary.artery.disease,chf,cerebrovascular.disease;0.0004
sex,coronary.artery.disease,chf,hepatitis;0.0000
sex,coronary.artery.disease,chf,endstage.renal.disease;-0.0003
sex,coronary.artery.disease,chf,chronic.kidney.disease;0.0002
sex,coronary.artery.disease,chf,asthma;-0.0011
sex,coronary.artery.disease,chf,copd;0.0005
sex,coronary.artery.disease,chf,dementia;0.0009
sex,coronary.artery.disease,chf,cancer;-0.0001
sex,coronary.artery.disease,cerebrovascular.disease,hepatitis;0.0000
sex,coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;0.0000
sex,coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;-0.0000
sex,coronary.artery.disease,cerebrovascular.disease,asthma;-0.0001
sex,coronary.artery.disease,cerebrovascular.disease,copd;-0.0001
sex,coronary.artery.disease,cerebrovascular.disease,dementia;0.0002
sex,coronary.artery.disease,cerebrovascular.disease,cancer;-0.0001
sex,coronary.artery.disease,hepatitis,endstage.renal.disease;0.0000
sex,coronary.artery.disease,hepatitis,chronic.kidney.disease;0.0000
sex,coronary.artery.disease,hepatitis,asthma;-0.0000
sex,coronary.artery.disease,hepatitis,copd;0.0000
sex,coronary.artery.disease,hepatitis,dementia;0.0000
sex,coronary.artery.disease,hepatitis,cancer;0.0000
sex,coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;0.0000
sex,coronary.artery.disease,endstage.renal.disease,asthma;0.0000
sex,coronary.artery.disease,endstage.renal.disease,copd;0.0000
sex,coronary.artery.disease,endstage.renal.disease,dementia;0.0001
sex,coronary.artery.disease,endstage.renal.disease,cancer;-0.0000
sex,coronary.artery.disease,chronic.kidney.disease,asthma;-0.0001
sex,coronary.artery.disease,chronic.kidney.disease,copd;0.0001
sex,coronary.artery.disease,chronic.kidney.disease,dementia;-0.0001
sex,coronary.artery.disease,chronic.kidney.disease,cancer;-0.0001
sex,coronary.artery.disease,asthma,copd;-0.0010
sex,coronary.artery.disease,asthma,dementia;-0.0002
sex,coronary.artery.disease,asthma,cancer;-0.0000
sex,coronary.artery.disease,copd,dementia;0.0000
sex,coronary.artery.disease,copd,cancer;0.0000
sex,coronary.artery.disease,dementia,cancer;-0.0000
sex,chf,cerebrovascular.disease,hepatitis;0.0000
sex,chf,cerebrovascular.disease,endstage.renal.disease;-0.0000
sex,chf,cerebrovascular.disease,chronic.kidney.disease;0.0000
sex,chf,cerebrovascular.disease,asthma;-0.0000
sex,chf,cerebrovascular.disease,copd;0.0000
sex,chf,cerebrovascular.disease,dementia;0.0001
sex,chf,cerebrovascular.disease,cancer;-0.0000
sex,chf,hepatitis,endstage.renal.disease;0.0000
sex,chf,hepatitis,chronic.kidney.disease;0.0000
sex,chf,hepatitis,asthma;-0.0001
sex,chf,hepatitis,copd;0.0000
sex,chf,hepatitis,dementia;0.0000
sex,chf,hepatitis,cancer;0.0000
sex,chf,endstage.renal.disease,chronic.kidney.disease;-0.0001
sex,chf,endstage.renal.disease,asthma;-0.0000
sex,chf,endstage.renal.disease,copd;0.0000
sex,chf,endstage.renal.disease,dementia;0.0000
sex,chf,endstage.renal.disease,cancer;0.0000
sex,chf,chronic.kidney.disease,asthma;-0.0001
sex,chf,chronic.kidney.disease,copd;-0.0001
sex,chf,chronic.kidney.disease,dementia;-0.0000
sex,chf,chronic.kidney.disease,cancer;-0.0001
sex,chf,asthma,copd;-0.0001
sex,chf,asthma,dementia;-0.0002
sex,chf,asthma,cancer;-0.0001
sex,chf,copd,dementia;-0.0001
sex,chf,copd,cancer;-0.0001
sex,chf,dementia,cancer;-0.0000
sex,cerebrovascular.disease,hepatitis,endstage.renal.disease;0.0000
sex,cerebrovascular.disease,hepatitis,chronic.kidney.disease;0.0000
sex,cerebrovascular.disease,hepatitis,asthma;-0.0000
sex,cerebrovascular.disease,hepatitis,copd;0.0000
sex,cerebrovascular.disease,hepatitis,dementia;-0.0000
sex,cerebrovascular.disease,hepatitis,cancer;0.0000
sex,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;-0.0000
sex,cerebrovascular.disease,endstage.renal.disease,asthma;0.0000
sex,cerebrovascular.disease,endstage.renal.disease,copd;0.0000
sex,cerebrovascular.disease,endstage.renal.disease,dementia;-0.0000
sex,cerebrovascular.disease,endstage.renal.disease,cancer;0.0000
sex,cerebrovascular.disease,chronic.kidney.disease,asthma;-0.0000
sex,cerebrovascular.disease,chronic.kidney.disease,copd;-0.0000
sex,cerebrovascular.disease,chronic.kidney.disease,dementia;0.0000
sex,cerebrovascular.disease,chronic.kidney.disease,cancer;0.0000
sex,cerebrovascular.disease,asthma,copd;-0.0001
sex,cerebrovascular.disease,asthma,dementia;-0.0000
sex,cerebrovascular.disease,asthma,cancer;-0.0000
sex,cerebrovascular.disease,copd,dementia;0.0000
sex,cerebrovascular.disease,copd,cancer;0.0000
sex,cerebrovascular.disease,dementia,cancer;-0.0000
sex,hepatitis,endstage.renal.disease,chronic.kidney.disease;0.0000
sex,hepatitis,endstage.renal.disease,asthma;0.0000
sex,hepatitis,endstage.renal.disease,copd;0.0000
sex,hepatitis,endstage.renal.disease,dementia;-0.0000
sex,hepatitis,endstage.renal.disease,cancer;0.0000
sex,hepatitis,chronic.kidney.disease,asthma;-0.0000
sex,hepatitis,chronic.kidney.disease,copd;0.0000
sex,hepatitis,chronic.kidney.disease,dementia;0.0000
sex,hepatitis,chronic.kidney.disease,cancer;-0.0000
sex,hepatitis,asthma,copd;-0.0000
sex,hepatitis,asthma,dementia;0.0000
sex,hepatitis,asthma,cancer;-0.0000
sex,hepatitis,copd,dementia;0.0000
sex,hepatitis,copd,cancer;0.0000
sex,hepatitis,dementia,cancer;0.0000
sex,endstage.renal.disease,chronic.kidney.disease,asthma;0.0000
sex,endstage.renal.disease,chronic.kidney.disease,copd;0.0000
sex,endstage.renal.disease,chronic.kidney.disease,dementia;0.0000
sex,endstage.renal.disease,chronic.kidney.disease,cancer;0.0000
sex,endstage.renal.disease,asthma,copd;0.0000
sex,endstage.renal.disease,asthma,dementia;-0.0000
sex,endstage.renal.disease,asthma,cancer;0.0000
sex,endstage.renal.disease,copd,dementia;0.0000
sex,endstage.renal.disease,copd,cancer;-0.0000
sex,endstage.renal.disease,dementia,cancer;0.0000
sex,chronic.kidney.disease,asthma,copd;-0.0001
sex,chronic.kidney.disease,asthma,dementia;0.0000
sex,chronic.kidney.disease,asthma,cancer;0.0000
sex,chronic.kidney.disease,copd,dementia;0.0000
sex,chronic.kidney.disease,copd,cancer;0.0000
sex,chronic.kidney.disease,dementia,cancer;0.0000
sex,asthma,copd,dementia;0.0000
sex,asthma,copd,cancer;-0.0000
sex,asthma,dementia,cancer;0.0000
sex,copd,dementia,cancer;-0.0000
hypertension,hyperlipidemia,diabetes,coronary.artery.disease;0.0001
hypertension,hyperlipidemia,diabetes,chf;-0.0001
hypertension,hyperlipidemia,diabetes,cerebrovascular.disease;0.0002
hypertension,hyperlipidemia,diabetes,hepatitis;-0.0000
hypertension,hyperlipidemia,diabetes,endstage.renal.disease;-0.0000
hypertension,hyperlipidemia,diabetes,chronic.kidney.disease;-0.0000
hypertension,hyperlipidemia,diabetes,asthma;-0.0002
hypertension,hyperlipidemia,diabetes,copd;0.0001
hypertension,hyperlipidemia,diabetes,dementia;-0.0000
hypertension,hyperlipidemia,diabetes,cancer;-0.0000
hypertension,hyperlipidemia,coronary.artery.disease,chf;-0.0005
hypertension,hyperlipidemia,coronary.artery.disease,cerebrovascular.disease;0.0001
hypertension,hyperlipidemia,coronary.artery.disease,hepatitis;0.0000
hypertension,hyperlipidemia,coronary.artery.disease,endstage.renal.disease;0.0001
hypertension,hyperlipidemia,coronary.artery.disease,chronic.kidney.disease;0.0002
hypertension,hyperlipidemia,coronary.artery.disease,asthma;0.0001
hypertension,hyperlipidemia,coronary.artery.disease,copd;0.0002
hypertension,hyperlipidemia,coronary.artery.disease,dementia;0.0000
hypertension,hyperlipidemia,coronary.artery.disease,cancer;0.0001
hypertension,hyperlipidemia,chf,cerebrovascular.disease;0.0000
hypertension,hyperlipidemia,chf,hepatitis;0.0000
hypertension,hyperlipidemia,chf,endstage.renal.disease;-0.0000
hypertension,hyperlipidemia,chf,chronic.kidney.disease;-0.0001
hypertension,hyperlipidemia,chf,asthma;-0.0000
hypertension,hyperlipidemia,chf,copd;-0.0000
hypertension,hyperlipidemia,chf,dementia;-0.0000
hypertension,hyperlipidemia,chf,cancer;0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,hepatitis;-0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,endstage.renal.disease;-0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease;-0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,asthma;-0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,copd;0.0001
hypertension,hyperlipidemia,cerebrovascular.disease,dementia;-0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,cancer;-0.0000
hypertension,hyperlipidemia,hepatitis,endstage.renal.disease;-0.0000
hypertension,hyperlipidemia,hepatitis,chronic.kidney.disease;-0.0000
hypertension,hyperlipidemia,hepatitis,asthma;-0.0000
hypertension,hyperlipidemia,hepatitis,copd;-0.0000
hypertension,hyperlipidemia,hepatitis,dementia;0.0000
hypertension,hyperlipidemia,hepatitis,cancer;0.0000
hypertension,hyperlipidemia,endstage.renal.disease,chronic.kidney.disease;-0.0000
hypertension,hyperlipidemia,endstage.renal.disease,asthma;0.0000
hypertension,hyperlipidemia,endstage.renal.disease,copd;-0.0000
hypertension,hyperlipidemia,endstage.renal.disease,dementia;-0.0000
hypertension,hyperlipidemia,endstage.renal.disease,cancer;-0.0000
hypertension,hyperlipidemia,chronic.kidney.disease,asthma;-0.0000
hypertension,hyperlipidemia,chronic.kidney.disease,copd;-0.0000
hypertension,hyperlipidemia,chronic.kidney.disease,dementia;-0.0000
hypertension,hyperlipidemia,chronic.kidney.disease,cancer;-0.0000
hypertension,hyperlipidemia,asthma,copd;-0.0000
hypertension,hyperlipidemia,asthma,dementia;0.0000
hypertension,hyperlipidemia,asthma,cancer;-0.0000
hypertension,hyperlipidemia,copd,dementia;-0.0000
hypertension,hyperlipidemia,copd,cancer;0.0001
hypertension,hyperlipidemia,dementia,cancer;-0.0000
hypertension,diabetes,coronary.artery.disease,chf;-0.0001
hypertension,diabetes,coronary.artery.disease,cerebrovascular.disease;-0.0000
hypertension,diabetes,coronary.artery.disease,hepatitis;0.0000
hypertension,diabetes,coronary.artery.disease,endstage.renal.disease;-0.0002
hypertension,diabetes,coronary.artery.disease,chronic.kidney.disease;0.0001
hypertension,diabetes,coronary.artery.disease,asthma;-0.0005
hypertension,diabetes,coronary.artery.disease,copd;-0.0000
hypertension,diabetes,coronary.artery.disease,dementia;-0.0010
hypertension,diabetes,coronary.artery.disease,cancer;0.0002
hypertension,diabetes,chf,cerebrovascular.disease;0.0002
hypertension,diabetes,chf,hepatitis;0.0000
hypertension,diabetes,chf,endstage.renal.disease;-0.0001
hypertension,diabetes,chf,chronic.kidney.disease;-0.0001
hypertension,diabetes,chf,asthma;-0.0000
hypertension,diabetes,chf,copd;0.0000
hypertension,diabetes,chf,dementia;0.0001
hypertension,diabetes,chf,cancer;0.0003
hypertension,diabetes,cerebrovascular.disease,hepatitis;0.0001
hypertension,diabetes,cerebrovascular.disease,endstage.renal.disease;-0.0000
hypertension,diabetes,cerebrovascular.disease,chronic.kidney.disease;-0.0000
hypertension,diabetes,cerebrovascular.disease,asthma;-0.0000
hypertension,diabetes,cerebrovascular.disease,copd;0.0001
hypertension,diabetes,cerebrovascular.disease,dementia;0.0001
hypertension,diabetes,cerebrovascular.disease,cancer;0.0001
hypertension,diabetes,hepatitis,endstage.renal.disease;-0.0002
hypertension,diabetes,hepatitis,chronic.kidney.disease;0.0000
hypertension,diabetes,hepatitis,asthma;0.0000
hypertension,diabetes,hepatitis,copd;-0.0000
hypertension,diabetes,hepatitis,dementia;-0.0000
hypertension,diabetes,hepatitis,cancer;0.0001
hypertension,diabetes,endstage.renal.disease,chronic.kidney.disease;-0.0000
hypertension,diabetes,endstage.renal.disease,asthma;-0.0001
hypertension,diabetes,endstage.renal.disease,copd;-0.0000
hypertension,diabetes,endstage.renal.disease,dementia;-0.0000
hypertension,diabetes,endstage.renal.disease,cancer;-0.0000
hypertension,diabetes,chronic.kidney.disease,asthma;-0.0000
hypertension,diabetes,chronic.kidney.disease,copd;0.0000
hypertension,diabetes,chronic.kidney.disease,dementia;-0.0000
hypertension,diabetes,chronic.kidney.disease,cancer;-0.0000
hypertension,diabetes,asthma,copd;0.0000
hypertension,diabetes,asthma,dementia;0.0000
hypertension,diabetes,asthma,cancer;0.0000
hypertension,diabetes,copd,dementia;0.0001
hypertension,diabetes,copd,cancer;0.0000
hypertension,diabetes,dementia,cancer;-0.0000
hypertension,coronary.artery.disease,chf,cerebrovascular.disease;-0.0000
hypertension,coronary.artery.disease,chf,hepatitis;0.0000
hypertension,coronary.artery.disease,chf,endstage.renal.disease;-0.0000
hypertension,coronary.artery.disease,chf,chronic.kidney.disease;-0.0002
hypertension,coronary.artery.disease,chf,asthma;-0.0001
hypertension,coronary.artery.disease,chf,copd;0.0001
hypertension,coronary.artery.disease,chf,dementia;0.0000
hypertension,coronary.artery.disease,chf,cancer;0.0001
hypertension,coronary.artery.disease,cerebrovascular.disease,hepatitis;-0.0000
hypertension,coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;0.0000
hypertension,coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;0.0001
hypertension,coronary.artery.disease,cerebrovascular.disease,asthma;-0.0000
hypertension,coronary.artery.disease,cerebrovascular.disease,copd;0.0000
hypertension,coronary.artery.disease,cerebrovascular.disease,dementia;0.0000
hypertension,coronary.artery.disease,cerebrovascular.disease,cancer;0.0000
hypertension,coronary.artery.disease,hepatitis,endstage.renal.disease;0.0000
hypertension,coronary.artery.disease,hepatitis,chronic.kidney.disease;0.0000
hypertension,coronary.artery.disease,hepatitis,asthma;0.0000
hypertension,coronary.artery.disease,hepatitis,copd;-0.0000
hypertension,coronary.artery.disease,hepatitis,dementia;-0.0000
hypertension,coronary.artery.disease,hepatitis,cancer;0.0000
hypertension,coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;-0.0001
hypertension,coronary.artery.disease,endstage.renal.disease,asthma;-0.0000
hypertension,coronary.artery.disease,endstage.renal.disease,copd;0.0000
hypertension,coronary.artery.disease,endstage.renal.disease,dementia;-0.0000
hypertension,coronary.artery.disease,endstage.renal.disease,cancer;0.0000
hypertension,coronary.artery.disease,chronic.kidney.disease,asthma;0.0001
hypertension,coronary.artery.disease,chronic.kidney.disease,copd;0.0001
hypertension,coronary.artery.disease,chronic.kidney.disease,dementia;0.0000
hypertension,coronary.artery.disease,chronic.kidney.disease,cancer;0.0000
hypertension,coronary.artery.disease,asthma,copd;0.0001
hypertension,coronary.artery.disease,asthma,dementia;-0.0000
hypertension,coronary.artery.disease,asthma,cancer;0.0000
hypertension,coronary.artery.disease,copd,dementia;-0.0000
hypertension,coronary.artery.disease,copd,cancer;0.0000
hypertension,coronary.artery.disease,dementia,cancer;-0.0000
hypertension,chf,cerebrovascular.disease,hepatitis;0.0000
hypertension,chf,cerebrovascular.disease,endstage.renal.disease;0.0000
hypertension,chf,cerebrovascular.disease,chronic.kidney.disease;0.0000
hypertension,chf,cerebrovascular.disease,asthma;0.0000
hypertension,chf,cerebrovascular.disease,copd;0.0000
hypertension,chf,cerebrovascular.disease,dementia;-0.0000
hypertension,chf,cerebrovascular.disease,cancer;-0.0000
hypertension,chf,hepatitis,endstage.renal.disease;-0.0000
hypertension,chf,hepatitis,chronic.kidney.disease;0.0000
hypertension,chf,hepatitis,asthma;-0.0000
hypertension,chf,hepatitis,copd;0.0000
hypertension,chf,hepatitis,dementia;-0.0000
hypertension,chf,hepatitis,cancer;0.0000
hypertension,chf,endstage.renal.disease,chronic.kidney.disease;-0.0000
hypertension,chf,endstage.renal.disease,asthma;0.0000
hypertension,chf,endstage.renal.disease,copd;0.0000
hypertension,chf,endstage.renal.disease,dementia;-0.0000
hypertension,chf,endstage.renal.disease,cancer;0.0000
hypertension,chf,chronic.kidney.disease,asthma;-0.0000
hypertension,chf,chronic.kidney.disease,copd;-0.0000
hypertension,chf,chronic.kidney.disease,dementia;-0.0000
hypertension,chf,chronic.kidney.disease,cancer;0.0000
hypertension,chf,asthma,copd;0.0000
hypertension,chf,asthma,dementia;0.0000
hypertension,chf,asthma,cancer;0.0000
hypertension,chf,copd,dementia;0.0000
hypertension,chf,copd,cancer;0.0001
hypertension,chf,dementia,cancer;-0.0001
hypertension,cerebrovascular.disease,hepatitis,endstage.renal.disease;-0.0000
hypertension,cerebrovascular.disease,hepatitis,chronic.kidney.disease;-0.0000
hypertension,cerebrovascular.disease,hepatitis,asthma;0.0000
hypertension,cerebrovascular.disease,hepatitis,copd;0.0000
hypertension,cerebrovascular.disease,hepatitis,dementia;-0.0000
hypertension,cerebrovascular.disease,hepatitis,cancer;-0.0000
hypertension,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;0.0000
hypertension,cerebrovascular.disease,endstage.renal.disease,asthma;0.0000
hypertension,cerebrovascular.disease,endstage.renal.disease,copd;-0.0000
hypertension,cerebrovascular.disease,endstage.renal.disease,dementia;0.0000
hypertension,cerebrovascular.disease,endstage.renal.disease,cancer;0.0000
hypertension,cerebrovascular.disease,chronic.kidney.disease,asthma;0.0000
hypertension,cerebrovascular.disease,chronic.kidney.disease,copd;-0.0000
hypertension,cerebrovascular.disease,chronic.kidney.disease,dementia;0.0000
hypertension,cerebrovascular.disease,chronic.kidney.disease,cancer;-0.0000
hypertension,cerebrovascular.disease,asthma,copd;0.0000
hypertension,cerebrovascular.disease,asthma,dementia;-0.0000
hypertension,cerebrovascular.disease,asthma,cancer;-0.0000
hypertension,cerebrovascular.disease,copd,dementia;0.0000
hypertension,cerebrovascular.disease,copd,cancer;-0.0000
hypertension,cerebrovascular.disease,dementia,cancer;-0.0000
hypertension,hepatitis,endstage.renal.disease,chronic.kidney.disease;0.0000
hypertension,hepatitis,endstage.renal.disease,asthma;0.0000
hypertension,hepatitis,endstage.renal.disease,copd;-0.0000
hypertension,hepatitis,endstage.renal.disease,dementia;-0.0000
hypertension,hepatitis,endstage.renal.disease,cancer;-0.0000
hypertension,hepatitis,chronic.kidney.disease,asthma;-0.0000
hypertension,hepatitis,chronic.kidney.disease,copd;0.0000
hypertension,hepatitis,chronic.kidney.disease,dementia;-0.0000
hypertension,hepatitis,chronic.kidney.disease,cancer;-0.0000
hypertension,hepatitis,asthma,copd;0.0000
hypertension,hepatitis,asthma,dementia;-0.0000
hypertension,hepatitis,asthma,cancer;-0.0000
hypertension,hepatitis,copd,dementia;-0.0000
hypertension,hepatitis,copd,cancer;-0.0000
hypertension,hepatitis,dementia,cancer;-0.0000
hypertension,endstage.renal.disease,chronic.kidney.disease,asthma;0.0000
hypertension,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
hypertension,endstage.renal.disease,chronic.kidney.disease,dementia;0.0000
hypertension,endstage.renal.disease,chronic.kidney.disease,cancer;0.0000
hypertension,endstage.renal.disease,asthma,copd;0.0000
hypertension,endstage.renal.disease,asthma,dementia;-0.0000
hypertension,endstage.renal.disease,asthma,cancer;0.0000
hypertension,endstage.renal.disease,copd,dementia;0.0000
hypertension,endstage.renal.disease,copd,cancer;-0.0000
hypertension,endstage.renal.disease,dementia,cancer;-0.0000
hypertension,chronic.kidney.disease,asthma,copd;0.0000
hypertension,chronic.kidney.disease,asthma,dementia;0.0000
hypertension,chronic.kidney.disease,asthma,cancer;-0.0000
hypertension,chronic.kidney.disease,copd,dementia;0.0000
hypertension,chronic.kidney.disease,copd,cancer;-0.0000
hypertension,chronic.kidney.disease,dementia,cancer;0.0000
hypertension,asthma,copd,dementia;-0.0000
hypertension,asthma,copd,cancer;0.0001
hypertension,asthma,dementia,cancer;-0.0000
hypertension,copd,dementia,cancer;-0.0000
hyperlipidemia,diabetes,coronary.artery.disease,chf;-0.0019
hyperlipidemia,diabetes,coronary.artery.disease,cerebrovascular.disease;0.0005
hyperlipidemia,diabetes,coronary.artery.disease,hepatitis;0.0000
hyperlipidemia,diabetes,coronary.artery.disease,endstage.renal.disease;0.0001
hyperlipidemia,diabetes,coronary.artery.disease,chronic.kidney.disease;0.0003
hyperlipidemia,diabetes,coronary.artery.disease,asthma;0.0003
hyperlipidemia,diabetes,coronary.artery.disease,copd;0.0002
hyperlipidemia,diabetes,coronary.artery.disease,dementia;0.0005
hyperlipidemia,diabetes,coronary.artery.disease,cancer;-0.0005
hyperlipidemia,diabetes,chf,cerebrovascular.disease;0.0001
hyperlipidemia,diabetes,chf,hepatitis;0.0000
hyperlipidemia,diabetes,chf,endstage.renal.disease;-0.0001
hyperlipidemia,diabetes,chf,chronic.kidney.disease;-0.0001
hyperlipidemia,diabetes,chf,asthma;0.0001
hyperlipidemia,diabetes,chf,copd;0.0002
hyperlipidemia,diabetes,chf,dementia;-0.0000
hyperlipidemia,diabetes,chf,cancer;-0.0001
hyperlipidemia,diabetes,cerebrovascular.disease,hepatitis;0.0000
hyperlipidemia,diabetes,cerebrovascular.disease,endstage.renal.disease;-0.0000
hyperlipidemia,diabetes,cerebrovascular.disease,chronic.kidney.disease;-0.0000
hyperlipidemia,diabetes,cerebrovascular.disease,asthma;-0.0000
hyperlipidemia,diabetes,cerebrovascular.disease,copd;0.0000
hyperlipidemia,diabetes,cerebrovascular.disease,dementia;-0.0002
hyperlipidemia,diabetes,cerebrovascular.disease,cancer;0.0000
hyperlipidemia,diabetes,hepatitis,endstage.renal.disease;0.0000
hyperlipidemia,diabetes,hepatitis,chronic.kidney.disease;-0.0000
hyperlipidemia,diabetes,hepatitis,asthma;-0.0000
hyperlipidemia,diabetes,hepatitis,copd;0.0000
hyperlipidemia,diabetes,hepatitis,dementia;0.0000
hyperlipidemia,diabetes,hepatitis,cancer;-0.0001
hyperlipidemia,diabetes,endstage.renal.disease,chronic.kidney.disease;0.0000
hyperlipidemia,diabetes,endstage.renal.disease,asthma;-0.0000
hyperlipidemia,diabetes,endstage.renal.disease,copd;-0.0001
hyperlipidemia,diabetes,endstage.renal.disease,dementia;-0.0000
hyperlipidemia,diabetes,endstage.renal.disease,cancer;-0.0000
hyperlipidemia,diabetes,chronic.kidney.disease,asthma;-0.0000
hyperlipidemia,diabetes,chronic.kidney.disease,copd;-0.0000
hyperlipidemia,diabetes,chronic.kidney.disease,dementia;-0.0001
hyperlipidemia,diabetes,chronic.kidney.disease,cancer;-0.0001
hyperlipidemia,diabetes,asthma,copd;0.0001
hyperlipidemia,diabetes,asthma,dementia;-0.0000
hyperlipidemia,diabetes,asthma,cancer;-0.0000
hyperlipidemia,diabetes,copd,dementia;-0.0000
hyperlipidemia,diabetes,copd,cancer;-0.0002
hyperlipidemia,diabetes,dementia,cancer;-0.0001
hyperlipidemia,coronary.artery.disease,chf,cerebrovascular.disease;0.0002
hyperlipidemia,coronary.artery.disease,chf,hepatitis;-0.0001
hyperlipidemia,coronary.artery.disease,chf,endstage.renal.disease;0.0002
hyperlipidemia,coronary.artery.disease,chf,chronic.kidney.disease;0.0006
hyperlipidemia,coronary.artery.disease,chf,asthma;0.0000
hyperlipidemia,coronary.artery.disease,chf,copd;-0.0000
hyperlipidemia,coronary.artery.disease,chf,dementia;0.0004
hyperlipidemia,coronary.artery.disease,chf,cancer;0.0005
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,hepatitis;0.0000
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;0.0000
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;0.0003
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,asthma;-0.0000
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,copd;0.0001
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,dementia;0.0000
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,cancer;0.0004
hyperlipidemia,coronary.artery.disease,hepatitis,endstage.renal.disease;0.0000
hyperlipidemia,coronary.artery.disease,hepatitis,chronic.kidney.disease;0.0000
hyperlipidemia,coronary.artery.disease,hepatitis,asthma;0.0000
hyperlipidemia,coronary.artery.disease,hepatitis,copd;0.0000
hyperlipidemia,coronary.artery.disease,hepatitis,dementia;0.0000
hyperlipidemia,coronary.artery.disease,hepatitis,cancer;0.0000
hyperlipidemia,coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;-0.0000
hyperlipidemia,coronary.artery.disease,endstage.renal.disease,asthma;0.0000
hyperlipidemia,coronary.artery.disease,endstage.renal.disease,copd;-0.0000
hyperlipidemia,coronary.artery.disease,endstage.renal.disease,dementia;0.0000
hyperlipidemia,coronary.artery.disease,endstage.renal.disease,cancer;-0.0001
hyperlipidemia,coronary.artery.disease,chronic.kidney.disease,asthma;0.0001
hyperlipidemia,coronary.artery.disease,chronic.kidney.disease,copd;0.0002
hyperlipidemia,coronary.artery.disease,chronic.kidney.disease,dementia;0.0001
hyperlipidemia,coronary.artery.disease,chronic.kidney.disease,cancer;0.0001
hyperlipidemia,coronary.artery.disease,asthma,copd;0.0010
hyperlipidemia,coronary.artery.disease,asthma,dementia;0.0000
hyperlipidemia,coronary.artery.disease,asthma,cancer;-0.0000
hyperlipidemia,coronary.artery.disease,copd,dementia;0.0001
hyperlipidemia,coronary.artery.disease,copd,cancer;0.0000
hyperlipidemia,coronary.artery.disease,dementia,cancer;0.0001
hyperlipidemia,chf,cerebrovascular.disease,hepatitis;0.0000
hyperlipidemia,chf,cerebrovascular.disease,endstage.renal.disease;-0.0000
hyperlipidemia,chf,cerebrovascular.disease,chronic.kidney.disease;0.0000
hyperlipidemia,chf,cerebrovascular.disease,asthma;0.0000
hyperlipidemia,chf,cerebrovascular.disease,copd;-0.0000
hyperlipidemia,chf,cerebrovascular.disease,dementia;-0.0001
hyperlipidemia,chf,cerebrovascular.disease,cancer;0.0000
hyperlipidemia,chf,hepatitis,endstage.renal.disease;-0.0000
hyperlipidemia,chf,hepatitis,chronic.kidney.disease;0.0000
hyperlipidemia,chf,hepatitis,asthma;-0.0000
hyperlipidemia,chf,hepatitis,copd;0.0000
hyperlipidemia,chf,hepatitis,dementia;0.0000
hyperlipidemia,chf,hepatitis,cancer;0.0000
hyperlipidemia,chf,endstage.renal.disease,chronic.kidney.disease;-0.0001
hyperlipidemia,chf,endstage.renal.disease,asthma;0.0000
hyperlipidemia,chf,endstage.renal.disease,copd;-0.0000
hyperlipidemia,chf,endstage.renal.disease,dementia;-0.0000
hyperlipidemia,chf,endstage.renal.disease,cancer;-0.0000
hyperlipidemia,chf,chronic.kidney.disease,asthma;-0.0001
hyperlipidemia,chf,chronic.kidney.disease,copd;-0.0001
hyperlipidemia,chf,chronic.kidney.disease,dementia;0.0000
hyperlipidemia,chf,chronic.kidney.disease,cancer;0.0000
hyperlipidemia,chf,asthma,copd;-0.0002
hyperlipidemia,chf,asthma,dementia;-0.0000
hyperlipidemia,chf,asthma,cancer;-0.0000
hyperlipidemia,chf,copd,dementia;0.0000
hyperlipidemia,chf,copd,cancer;0.0000
hyperlipidemia,chf,dementia,cancer;0.0001
hyperlipidemia,cerebrovascular.disease,hepatitis,endstage.renal.disease;0.0000
hyperlipidemia,cerebrovascular.disease,hepatitis,chronic.kidney.disease;-0.0000
hyperlipidemia,cerebrovascular.disease,hepatitis,asthma;0.0000
hyperlipidemia,cerebrovascular.disease,hepatitis,copd;-0.0000
hyperlipidemia,cerebrovascular.disease,hepatitis,dementia;0.0000
hyperlipidemia,cerebrovascular.disease,hepatitis,cancer;0.0000
hyperlipidemia,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;0.0000
hyperlipidemia,cerebrovascular.disease,endstage.renal.disease,asthma;-0.0000
hyperlipidemia,cerebrovascular.disease,endstage.renal.disease,copd;-0.0000
hyperlipidemia,cerebrovascular.disease,endstage.renal.disease,dementia;0.0000
hyperlipidemia,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease,asthma;-0.0000
hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease,copd;-0.0000
hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease,dementia;-0.0000
hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease,cancer;0.0000
hyperlipidemia,cerebrovascular.disease,asthma,copd;0.0000
hyperlipidemia,cerebrovascular.disease,asthma,dementia;0.0000
hyperlipidemia,cerebrovascular.disease,asthma,cancer;0.0000
hyperlipidemia,cerebrovascular.disease,copd,dementia;0.0000
hyperlipidemia,cerebrovascular.disease,copd,cancer;-0.0000
hyperlipidemia,cerebrovascular.disease,dementia,cancer;-0.0000
hyperlipidemia,hepatitis,endstage.renal.disease,chronic.kidney.disease;-0.0000
hyperlipidemia,hepatitis,endstage.renal.disease,asthma;0.0000
hyperlipidemia,hepatitis,endstage.renal.disease,copd;-0.0000
hyperlipidemia,hepatitis,endstage.renal.disease,dementia;0.0000
hyperlipidemia,hepatitis,endstage.renal.disease,cancer;0.0000
hyperlipidemia,hepatitis,chronic.kidney.disease,asthma;-0.0000
hyperlipidemia,hepatitis,chronic.kidney.disease,copd;-0.0000
hyperlipidemia,hepatitis,chronic.kidney.disease,dementia;-0.0000
hyperlipidemia,hepatitis,chronic.kidney.disease,cancer;-0.0000
hyperlipidemia,hepatitis,asthma,copd;-0.0000
hyperlipidemia,hepatitis,asthma,dementia;0.0000
hyperlipidemia,hepatitis,asthma,cancer;0.0000
hyperlipidemia,hepatitis,copd,dementia;0.0000
hyperlipidemia,hepatitis,copd,cancer;0.0000
hyperlipidemia,hepatitis,dementia,cancer;0.0000
hyperlipidemia,endstage.renal.disease,chronic.kidney.disease,asthma;0.0000
hyperlipidemia,endstage.renal.disease,chronic.kidney.disease,copd;0.0000
hyperlipidemia,endstage.renal.disease,chronic.kidney.disease,dementia;0.0000
hyperlipidemia,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
hyperlipidemia,endstage.renal.disease,asthma,copd;-0.0000
hyperlipidemia,endstage.renal.disease,asthma,dementia;0.0000
hyperlipidemia,endstage.renal.disease,asthma,cancer;0.0000
hyperlipidemia,endstage.renal.disease,copd,dementia;0.0000
hyperlipidemia,endstage.renal.disease,copd,cancer;-0.0000
hyperlipidemia,endstage.renal.disease,dementia,cancer;0.0000
hyperlipidemia,chronic.kidney.disease,asthma,copd;-0.0001
hyperlipidemia,chronic.kidney.disease,asthma,dementia;-0.0000
hyperlipidemia,chronic.kidney.disease,asthma,cancer;-0.0000
hyperlipidemia,chronic.kidney.disease,copd,dementia;-0.0000
hyperlipidemia,chronic.kidney.disease,copd,cancer;-0.0000
hyperlipidemia,chronic.kidney.disease,dementia,cancer;-0.0000
hyperlipidemia,asthma,copd,dementia;0.0000
hyperlipidemia,asthma,copd,cancer;-0.0000
hyperlipidemia,asthma,dementia,cancer;0.0000
hyperlipidemia,copd,dementia,cancer;0.0000
diabetes,coronary.artery.disease,chf,cerebrovascular.disease;0.0000
diabetes,coronary.artery.disease,chf,hepatitis;-0.0000
diabetes,coronary.artery.disease,chf,endstage.renal.disease;0.0001
diabetes,coronary.artery.disease,chf,chronic.kidney.disease;-0.0003
diabetes,coronary.artery.disease,chf,asthma;-0.0005
diabetes,coronary.artery.disease,chf,copd;-0.0003
diabetes,coronary.artery.disease,chf,dementia;-0.0006
diabetes,coronary.artery.disease,chf,cancer;-0.0005
diabetes,coronary.artery.disease,cerebrovascular.disease,hepatitis;-0.0000
diabetes,coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;0.0001
diabetes,coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;0.0000
diabetes,coronary.artery.disease,cerebrovascular.disease,asthma;0.0001
diabetes,coronary.artery.disease,cerebrovascular.disease,copd;0.0000
diabetes,coronary.artery.disease,cerebrovascular.disease,dementia;-0.0003
diabetes,coronary.artery.disease,cerebrovascular.disease,cancer;-0.0000
diabetes,coronary.artery.disease,hepatitis,endstage.renal.disease;0.0000
diabetes,coronary.artery.disease,hepatitis,chronic.kidney.disease;0.0000
diabetes,coronary.artery.disease,hepatitis,asthma;0.0000
diabetes,coronary.artery.disease,hepatitis,copd;0.0000
diabetes,coronary.artery.disease,hepatitis,dementia;0.0000
diabetes,coronary.artery.disease,hepatitis,cancer;-0.0000
diabetes,coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;-0.0000
diabetes,coronary.artery.disease,endstage.renal.disease,asthma;-0.0000
diabetes,coronary.artery.disease,endstage.renal.disease,copd;-0.0000
diabetes,coronary.artery.disease,endstage.renal.disease,dementia;0.0001
diabetes,coronary.artery.disease,endstage.renal.disease,cancer;-0.0000
diabetes,coronary.artery.disease,chronic.kidney.disease,asthma;0.0000
diabetes,coronary.artery.disease,chronic.kidney.disease,copd;0.0001
diabetes,coronary.artery.disease,chronic.kidney.disease,dementia;-0.0003
diabetes,coronary.artery.disease,chronic.kidney.disease,cancer;-0.0001
diabetes,coronary.artery.disease,asthma,copd;0.0003
diabetes,coronary.artery.disease,asthma,dementia;0.0001
diabetes,coronary.artery.disease,asthma,cancer;-0.0000
diabetes,coronary.artery.disease,copd,dementia;0.0000
diabetes,coronary.artery.disease,copd,cancer;-0.0002
diabetes,coronary.artery.disease,dementia,cancer;-0.0004
diabetes,chf,cerebrovascular.disease,hepatitis;0.0000
diabetes,chf,cerebrovascular.disease,endstage.renal.disease;0.0000
diabetes,chf,cerebrovascular.disease,chronic.kidney.disease;0.0001
diabetes,chf,cerebrovascular.disease,asthma;-0.0000
diabetes,chf,cerebrovascular.disease,copd;0.0000
diabetes,chf,cerebrovascular.disease,dementia;0.0001
diabetes,chf,cerebrovascular.disease,cancer;0.0000
diabetes,chf,hepatitis,endstage.renal.disease;-0.0000
diabetes,chf,hepatitis,chronic.kidney.disease;-0.0000
diabetes,chf,hepatitis,asthma;0.0000
diabetes,chf,hepatitis,copd;-0.0000
diabetes,chf,hepatitis,dementia;-0.0000
diabetes,chf,hepatitis,cancer;0.0000
diabetes,chf,endstage.renal.disease,chronic.kidney.disease;-0.0000
diabetes,chf,endstage.renal.disease,asthma;-0.0000
diabetes,chf,endstage.renal.disease,copd;0.0000
diabetes,chf,endstage.renal.disease,dementia;0.0000
diabetes,chf,endstage.renal.disease,cancer;-0.0000
diabetes,chf,chronic.kidney.disease,asthma;-0.0000
diabetes,chf,chronic.kidney.disease,copd;0.0000
diabetes,chf,chronic.kidney.disease,dementia;0.0000
diabetes,chf,chronic.kidney.disease,cancer;0.0000
diabetes,chf,asthma,copd;0.0001
diabetes,chf,asthma,dementia;0.0001
diabetes,chf,asthma,cancer;-0.0000
diabetes,chf,copd,dementia;0.0000
diabetes,chf,copd,cancer;0.0000
diabetes,chf,dementia,cancer;0.0000
diabetes,cerebrovascular.disease,hepatitis,endstage.renal.disease;0.0000
diabetes,cerebrovascular.disease,hepatitis,chronic.kidney.disease;0.0000
diabetes,cerebrovascular.disease,hepatitis,asthma;0.0000
diabetes,cerebrovascular.disease,hepatitis,copd;0.0000
diabetes,cerebrovascular.disease,hepatitis,dementia;0.0000
diabetes,cerebrovascular.disease,hepatitis,cancer;-0.0000
diabetes,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;0.0000
diabetes,cerebrovascular.disease,endstage.renal.disease,asthma;-0.0000
diabetes,cerebrovascular.disease,endstage.renal.disease,copd;0.0000
diabetes,cerebrovascular.disease,endstage.renal.disease,dementia;0.0000
diabetes,cerebrovascular.disease,endstage.renal.disease,cancer;0.0000
diabetes,cerebrovascular.disease,chronic.kidney.disease,asthma;0.0000
diabetes,cerebrovascular.disease,chronic.kidney.disease,copd;0.0000
diabetes,cerebrovascular.disease,chronic.kidney.disease,dementia;0.0000
diabetes,cerebrovascular.disease,chronic.kidney.disease,cancer;0.0000
diabetes,cerebrovascular.disease,asthma,copd;0.0000
diabetes,cerebrovascular.disease,asthma,dementia;-0.0000
diabetes,cerebrovascular.disease,asthma,cancer;0.0000
diabetes,cerebrovascular.disease,copd,dementia;-0.0000
diabetes,cerebrovascular.disease,copd,cancer;-0.0000
diabetes,cerebrovascular.disease,dementia,cancer;-0.0001
diabetes,hepatitis,endstage.renal.disease,chronic.kidney.disease;0.0000
diabetes,hepatitis,endstage.renal.disease,asthma;0.0000
diabetes,hepatitis,endstage.renal.disease,copd;-0.0000
diabetes,hepatitis,endstage.renal.disease,dementia;0.0000
diabetes,hepatitis,endstage.renal.disease,cancer;0.0000
diabetes,hepatitis,chronic.kidney.disease,asthma;-0.0000
diabetes,hepatitis,chronic.kidney.disease,copd;-0.0000
diabetes,hepatitis,chronic.kidney.disease,dementia;-0.0000
diabetes,hepatitis,chronic.kidney.disease,cancer;-0.0000
diabetes,hepatitis,asthma,copd;0.0000
diabetes,hepatitis,asthma,dementia;0.0000
diabetes,hepatitis,asthma,cancer;0.0000
diabetes,hepatitis,copd,dementia;-0.0000
diabetes,hepatitis,copd,cancer;-0.0000
diabetes,hepatitis,dementia,cancer;0.0000
diabetes,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
diabetes,endstage.renal.disease,chronic.kidney.disease,copd;0.0000
diabetes,endstage.renal.disease,chronic.kidney.disease,dementia;-0.0000
diabetes,endstage.renal.disease,chronic.kidney.disease,cancer;0.0000
diabetes,endstage.renal.disease,asthma,copd;-0.0000
diabetes,endstage.renal.disease,asthma,dementia;0.0000
diabetes,endstage.renal.disease,asthma,cancer;-0.0000
diabetes,endstage.renal.disease,copd,dementia;-0.0000
diabetes,endstage.renal.disease,copd,cancer;-0.0000
diabetes,endstage.renal.disease,dementia,cancer;-0.0000
diabetes,chronic.kidney.disease,asthma,copd;0.0000
diabetes,chronic.kidney.disease,asthma,dementia;0.0000
diabetes,chronic.kidney.disease,asthma,cancer;-0.0000
diabetes,chronic.kidney.disease,copd,dementia;-0.0000
diabetes,chronic.kidney.disease,copd,cancer;0.0000
diabetes,chronic.kidney.disease,dementia,cancer;-0.0001
diabetes,asthma,copd,dementia;0.0000
diabetes,asthma,copd,cancer;-0.0000
diabetes,asthma,dementia,cancer;0.0000
diabetes,copd,dementia,cancer;0.0000
coronary.artery.disease,chf,cerebrovascular.disease,hepatitis;0.0000
coronary.artery.disease,chf,cerebrovascular.disease,endstage.renal.disease;-0.0000
coronary.artery.disease,chf,cerebrovascular.disease,chronic.kidney.disease;0.0002
coronary.artery.disease,chf,cerebrovascular.disease,asthma;-0.0000
coronary.artery.disease,chf,cerebrovascular.disease,copd;0.0000
coronary.artery.disease,chf,cerebrovascular.disease,dementia;-0.0000
coronary.artery.disease,chf,cerebrovascular.disease,cancer;0.0001
coronary.artery.disease,chf,hepatitis,endstage.renal.disease;0.0001
coronary.artery.disease,chf,hepatitis,chronic.kidney.disease;0.0001
coronary.artery.disease,chf,hepatitis,asthma;0.0000
coronary.artery.disease,chf,hepatitis,copd;0.0000
coronary.artery.disease,chf,hepatitis,dementia;0.0000
coronary.artery.disease,chf,hepatitis,cancer;-0.0000
coronary.artery.disease,chf,endstage.renal.disease,chronic.kidney.disease;0.0002
coronary.artery.disease,chf,endstage.renal.disease,asthma;0.0000
coronary.artery.disease,chf,endstage.renal.disease,copd;-0.0000
coronary.artery.disease,chf,endstage.renal.disease,dementia;-0.0000
coronary.artery.disease,chf,endstage.renal.disease,cancer;-0.0000
coronary.artery.disease,chf,chronic.kidney.disease,asthma;-0.0003
coronary.artery.disease,chf,chronic.kidney.disease,copd;0.0001
coronary.artery.disease,chf,chronic.kidney.disease,dementia;-0.0000
coronary.artery.disease,chf,chronic.kidney.disease,cancer;0.0002
coronary.artery.disease,chf,asthma,copd;0.0007
coronary.artery.disease,chf,asthma,dementia;-0.0001
coronary.artery.disease,chf,asthma,cancer;-0.0000
coronary.artery.disease,chf,copd,dementia;-0.0001
coronary.artery.disease,chf,copd,cancer;0.0002
coronary.artery.disease,chf,dementia,cancer;-0.0000
coronary.artery.disease,cerebrovascular.disease,hepatitis,endstage.renal.disease;-0.0000
coronary.artery.disease,cerebrovascular.disease,hepatitis,chronic.kidney.disease;0.0000
coronary.artery.disease,cerebrovascular.disease,hepatitis,asthma;-0.0000
coronary.artery.disease,cerebrovascular.disease,hepatitis,copd;0.0000
coronary.artery.disease,cerebrovascular.disease,hepatitis,dementia;0.0000
coronary.artery.disease,cerebrovascular.disease,hepatitis,cancer;0.0000
coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;-0.0001
coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease,asthma;0.0000
coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease,copd;0.0000
coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease,dementia;0.0000
coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease,asthma;-0.0000
coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease,copd;-0.0000
coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease,dementia;0.0000
coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease,cancer;0.0000
coronary.artery.disease,cerebrovascular.disease,asthma,copd;0.0000
coronary.artery.disease,cerebrovascular.disease,asthma,dementia;0.0000
coronary.artery.disease,cerebrovascular.disease,asthma,cancer;0.0000
coronary.artery.disease,cerebrovascular.disease,copd,dementia;0.0000
coronary.artery.disease,cerebrovascular.disease,copd,cancer;-0.0000
coronary.artery.disease,cerebrovascular.disease,dementia,cancer;-0.0001
coronary.artery.disease,hepatitis,endstage.renal.disease,chronic.kidney.disease;0.0000
coronary.artery.disease,hepatitis,endstage.renal.disease,asthma;-0.0000
coronary.artery.disease,hepatitis,endstage.renal.disease,copd;-0.0000
coronary.artery.disease,hepatitis,endstage.renal.disease,dementia;0.0000
coronary.artery.disease,hepatitis,endstage.renal.disease,cancer;-0.0000
coronary.artery.disease,hepatitis,chronic.kidney.disease,asthma;-0.0000
coronary.artery.disease,hepatitis,chronic.kidney.disease,copd;-0.0000
coronary.artery.disease,hepatitis,chronic.kidney.disease,dementia;-0.0000
coronary.artery.disease,hepatitis,chronic.kidney.disease,cancer;-0.0000
coronary.artery.disease,hepatitis,asthma,copd;0.0000
coronary.artery.disease,hepatitis,asthma,dementia;0.0000
coronary.artery.disease,hepatitis,asthma,cancer;0.0000
coronary.artery.disease,hepatitis,copd,dementia;0.0000
coronary.artery.disease,hepatitis,copd,cancer;-0.0000
coronary.artery.disease,hepatitis,dementia,cancer;0.0000
coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease,dementia;-0.0000
coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
coronary.artery.disease,endstage.renal.disease,asthma,copd;-0.0000
coronary.artery.disease,endstage.renal.disease,asthma,dementia;0.0000
coronary.artery.disease,endstage.renal.disease,asthma,cancer;-0.0000
coronary.artery.disease,endstage.renal.disease,copd,dementia;0.0000
coronary.artery.disease,endstage.renal.disease,copd,cancer;-0.0000
coronary.artery.disease,endstage.renal.disease,dementia,cancer;-0.0000
coronary.artery.disease,chronic.kidney.disease,asthma,copd;-0.0001
coronary.artery.disease,chronic.kidney.disease,asthma,dementia;0.0000
coronary.artery.disease,chronic.kidney.disease,asthma,cancer;0.0000
coronary.artery.disease,chronic.kidney.disease,copd,dementia;0.0000
coronary.artery.disease,chronic.kidney.disease,copd,cancer;0.0000
coronary.artery.disease,chronic.kidney.disease,dementia,cancer;-0.0000
coronary.artery.disease,asthma,copd,dementia;0.0001
coronary.artery.disease,asthma,copd,cancer;-0.0000
coronary.artery.disease,asthma,dementia,cancer;0.0000
coronary.artery.disease,copd,dementia,cancer;-0.0000
chf,cerebrovascular.disease,hepatitis,endstage.renal.disease;-0.0000
chf,cerebrovascular.disease,hepatitis,chronic.kidney.disease;-0.0000
chf,cerebrovascular.disease,hepatitis,asthma;-0.0000
chf,cerebrovascular.disease,hepatitis,copd;-0.0000
chf,cerebrovascular.disease,hepatitis,dementia;0.0000
chf,cerebrovascular.disease,hepatitis,cancer;-0.0000
chf,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;0.0000
chf,cerebrovascular.disease,endstage.renal.disease,asthma;0.0000
chf,cerebrovascular.disease,endstage.renal.disease,copd;-0.0000
chf,cerebrovascular.disease,endstage.renal.disease,dementia;-0.0000
chf,cerebrovascular.disease,endstage.renal.disease,cancer;0.0000
chf,cerebrovascular.disease,chronic.kidney.disease,asthma;0.0000
chf,cerebrovascular.disease,chronic.kidney.disease,copd;-0.0000
chf,cerebrovascular.disease,chronic.kidney.disease,dementia;0.0000
chf,cerebrovascular.disease,chronic.kidney.disease,cancer;0.0000
chf,cerebrovascular.disease,asthma,copd;0.0000
chf,cerebrovascular.disease,asthma,dementia;0.0000
chf,cerebrovascular.disease,asthma,cancer;-0.0000
chf,cerebrovascular.disease,copd,dementia;0.0000
chf,cerebrovascular.disease,copd,cancer;-0.0000
chf,cerebrovascular.disease,dementia,cancer;0.0000
chf,hepatitis,endstage.renal.disease,chronic.kidney.disease;0.0000
chf,hepatitis,endstage.renal.disease,asthma;0.0000
chf,hepatitis,endstage.renal.disease,copd;-0.0000
chf,hepatitis,endstage.renal.disease,dementia;0.0000
chf,hepatitis,endstage.renal.disease,cancer;-0.0000
chf,hepatitis,chronic.kidney.disease,asthma;-0.0000
chf,hepatitis,chronic.kidney.disease,copd;-0.0000
chf,hepatitis,chronic.kidney.disease,dementia;-0.0000
chf,hepatitis,chronic.kidney.disease,cancer;-0.0000
chf,hepatitis,asthma,copd;-0.0000
chf,hepatitis,asthma,dementia;0.0000
chf,hepatitis,asthma,cancer;-0.0000
chf,hepatitis,copd,dementia;0.0000
chf,hepatitis,copd,cancer;-0.0000
chf,hepatitis,dementia,cancer;0.0000
chf,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
chf,endstage.renal.disease,chronic.kidney.disease,copd;0.0000
chf,endstage.renal.disease,chronic.kidney.disease,dementia;-0.0001
chf,endstage.renal.disease,chronic.kidney.disease,cancer;0.0000
chf,endstage.renal.disease,asthma,copd;0.0000
chf,endstage.renal.disease,asthma,dementia;0.0000
chf,endstage.renal.disease,asthma,cancer;-0.0000
chf,endstage.renal.disease,copd,dementia;0.0000
chf,endstage.renal.disease,copd,cancer;-0.0000
chf,endstage.renal.disease,dementia,cancer;-0.0000
chf,chronic.kidney.disease,asthma,copd;-0.0001
chf,chronic.kidney.disease,asthma,dementia;0.0000
chf,chronic.kidney.disease,asthma,cancer;0.0000
chf,chronic.kidney.disease,copd,dementia;0.0000
chf,chronic.kidney.disease,copd,cancer;0.0000
chf,chronic.kidney.disease,dementia,cancer;-0.0000
chf,asthma,copd,dementia;0.0000
chf,asthma,copd,cancer;0.0000
chf,asthma,dementia,cancer;0.0000
chf,copd,dementia,cancer;-0.0000
cerebrovascular.disease,hepatitis,endstage.renal.disease,chronic.kidney.disease;0.0000
cerebrovascular.disease,hepatitis,endstage.renal.disease,asthma;0.0000
cerebrovascular.disease,hepatitis,endstage.renal.disease,copd;0.0000
cerebrovascular.disease,hepatitis,endstage.renal.disease,dementia;0.0000
cerebrovascular.disease,hepatitis,endstage.renal.disease,cancer;0.0000
cerebrovascular.disease,hepatitis,chronic.kidney.disease,asthma;0.0000
cerebrovascular.disease,hepatitis,chronic.kidney.disease,copd;-0.0000
cerebrovascular.disease,hepatitis,chronic.kidney.disease,dementia;-0.0000
cerebrovascular.disease,hepatitis,chronic.kidney.disease,cancer;-0.0000
cerebrovascular.disease,hepatitis,asthma,copd;0.0000
cerebrovascular.disease,hepatitis,asthma,dementia;0.0000
cerebrovascular.disease,hepatitis,asthma,cancer;0.0000
cerebrovascular.disease,hepatitis,copd,dementia;0.0000
cerebrovascular.disease,hepatitis,copd,cancer;0.0000
cerebrovascular.disease,hepatitis,dementia,cancer;0.0000
cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease,copd;0.0000
cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease,dementia;0.0000
cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
cerebrovascular.disease,endstage.renal.disease,asthma,copd;0.0000
cerebrovascular.disease,endstage.renal.disease,asthma,dementia;0.0000
cerebrovascular.disease,endstage.renal.disease,asthma,cancer;0.0000
cerebrovascular.disease,endstage.renal.disease,copd,dementia;0.0000
cerebrovascular.disease,endstage.renal.disease,copd,cancer;-0.0000
cerebrovascular.disease,endstage.renal.disease,dementia,cancer;0.0000
cerebrovascular.disease,chronic.kidney.disease,asthma,copd;0.0000
cerebrovascular.disease,chronic.kidney.disease,asthma,dementia;-0.0000
cerebrovascular.disease,chronic.kidney.disease,asthma,cancer;0.0000
cerebrovascular.disease,chronic.kidney.disease,copd,dementia;0.0000
cerebrovascular.disease,chronic.kidney.disease,copd,cancer;-0.0000
cerebrovascular.disease,chronic.kidney.disease,dementia,cancer;0.0000
cerebrovascular.disease,asthma,copd,dementia;0.0000
cerebrovascular.disease,asthma,copd,cancer;-0.0000
cerebrovascular.disease,asthma,dementia,cancer;0.0000
cerebrovascular.disease,copd,dementia,cancer;0.0000
hepatitis,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
hepatitis,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
hepatitis,endstage.renal.disease,chronic.kidney.disease,dementia;0.0000
hepatitis,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
hepatitis,endstage.renal.disease,asthma,copd;-0.0000
hepatitis,endstage.renal.disease,asthma,dementia;-0.0000
hepatitis,endstage.renal.disease,asthma,cancer;-0.0000
hepatitis,endstage.renal.disease,copd,dementia;-0.0000
hepatitis,endstage.renal.disease,copd,cancer;-0.0000
hepatitis,endstage.renal.disease,dementia,cancer;-0.0000
hepatitis,chronic.kidney.disease,asthma,copd;-0.0000
hepatitis,chronic.kidney.disease,asthma,dementia;-0.0000
hepatitis,chronic.kidney.disease,asthma,cancer;-0.0000
hepatitis,chronic.kidney.disease,copd,dementia;-0.0000
hepatitis,chronic.kidney.disease,copd,cancer;-0.0000
hepatitis,chronic.kidney.disease,dementia,cancer;-0.0000
hepatitis,asthma,copd,dementia;0.0000
hepatitis,asthma,copd,cancer;0.0000
hepatitis,asthma,dementia,cancer;-0.0000
hepatitis,copd,dementia,cancer;-0.0000
endstage.renal.disease,chronic.kidney.disease,asthma,copd;0.0000
endstage.renal.disease,chronic.kidney.disease,asthma,dementia;-0.0000
endstage.renal.disease,chronic.kidney.disease,asthma,cancer;-0.0000
endstage.renal.disease,chronic.kidney.disease,copd,dementia;-0.0000
endstage.renal.disease,chronic.kidney.disease,copd,cancer;-0.0000
endstage.renal.disease,chronic.kidney.disease,dementia,cancer;0.0000
endstage.renal.disease,asthma,copd,dementia;0.0000
endstage.renal.disease,asthma,copd,cancer;-0.0000
endstage.renal.disease,asthma,dementia,cancer;0.0000
endstage.renal.disease,copd,dementia,cancer;-0.0000
chronic.kidney.disease,asthma,copd,dementia;0.0000
chronic.kidney.disease,asthma,copd,cancer;0.0000
chronic.kidney.disease,asthma,dementia,cancer;-0.0000
chronic.kidney.disease,copd,dementia,cancer;-0.0000
asthma,copd,dementia,cancer;0.0000


==> arxiv-version/expres/full_runtimes.csv <==
nvariables,iSHAP-Greedy without Graph,iSHAP-Greedy,SHAP,iSHAP-Exact,NSHAP,LIME
2,0.006666666666666667,0.0095,0.008333333333333333,0.006166666666666667,0.0016666666666666668,0.0014
4,0.01,0.011666666666666665,0.015333333333333334,0.011166666666666667,0.005,0.0015
8,0.03166666666666666,0.02,0.029500000000000002,0.035,0.08333333333333333,0.0015
16,0.11333333333333333,0.035,0.05733333333333333,0.20166666666666666,20.0,0.0015
32,0.48833333333333334,0.07333333333333333,0.11166666666666666,83.33333333333333,5000.0,0.0016
64,1.85,0.19499999999999998,0.22,83.33333333333333,5000.0,0.0026
128,6.666666666666667,0.565,0.43833333333333335,83.33333333333333,5000.0,0.0039
256,25.0,2.1,0.87,83.33333333333333,5000.0,0.0039
512,75.0,9.366666666666667,1.7433333333333332,83.33333333333333,5000.0,0.01
1024,75.0,36.666666666666664,3.441666666666667,83.33333333333333,5000.0,0.02


==> arxiv-version/expres/synthetic/exhaustive.csv <==
Iteration,F1-FULL,F1-NSHAP,Pairwise-F1-NSHAP,Pairwise-F1-FULL
4.0,0.753125,0.409375,0.3191157894736842,0.7509907923030269
6.0,0.6274999999999998,0.35541666666666677,0.2716834899195416,0.6797643215520521
8.0,0.514375,0.34937500000000005,0.2819804353018054,0.5843660217741697
10.0,0.44225,0.33999999999999997,0.2721881111175529,0.5082863272890609


==> arxiv-version/expres/synthetic/ishap.csv <==
Iteration,F1-GREEDY,Pairwise-F1-GREEDY,Pairwise-Precision-GREEDY,Pairwise-Recall-GREEDY
4.0,0.7112499999999999,0.7782762465435732,0.7641666666666665,0.7929166666666666
6.0,0.5979166666666667,0.6868224877549923,0.6583333333333333,0.717888888888889
8.0,0.5140625,0.6349784839748882,0.5988313492063493,0.6757698412698413
10.0,0.435,0.5695144977555835,0.532734126984127,0.6117501984126984
15.0,0.33866666666666667,0.47675911340477933,0.43168612521737515,0.5323416992729493
20.0,0.29525,0.42189123590793326,0.37453718645296624,0.4829526299428085
30.0,0.26699999999999996,0.37961864752712077,0.3279931930417972,0.4505313572089955
50.0,0.24179999999999996,0.3417194373448773,0.28226622356131326,0.43290046300728946
75.0,0.23726666666666668,0.3317797209409346,0.2682927513458161,0.4346268616593251
100.0,0.23754999999999998,0.32871003476209854,0.26318656099292204,0.4376743519895189


==> arxiv-version/expres/synthetic/per_config.csv <==
Config,iSHAP-Greedy,iSHAP-Exact,NSHAP
normal-mult,0.4901041666666666,0.4699166666666666,0.29327083333333337
normal-sin,0.6245,0.6679791666666666,0.4611875
uniform-mult,0.5413541666666667,0.5520833333333333,0.292625
uniform-sin,0.6022708333333332,0.6472708333333332,0.40914583333333343


==> arxiv-version/expres/var_correlation_example.csv <==
,var,correlation
0,0,0.7572502548550946
1,1,1.0
2,2,0.5896460427495818
3,3,1.0
4,4,0.9999999999999999
5,5,0.6002393866494973
6,6,0.5338401438297186
7,7,0.5435900667017963
8,8,0.6390392491154714
9,9,0.6883404311677908
10,10,0.6432886347389354
11,11,0.7714862514240427
12,12,0.6662806053002931
13,13,0.9999999999999998
14,14,0.5441153214495377
15,15,0.6529636794129157
16,16,0.7630534087204981
17,17,0.47521993035993676
18,18,1.0
19,19,0.7384191213207004


==> arxiv-version/expres/var_set_correlation_example.csv <==
,var_set,correlation
0,"(13)",0.991769263074989
1,"(18)",0.9907563863814097
2,"(1)",0.9919092633401873
3,"(14 6 15 17)",0.9996654037997184
4,"(7 12 9 2)",0.9992876782371078
5,"(19 0)",0.9714318874752548
6,"(3)",0.9922580222253027
7,"(10 5 8)",0.9988410551669401
8,"(4)",0.992230672596659
9,"(11 16)",0.9984964257551996


==> arxiv-version/nshap_sample.csv <==
Feature-Set;NSHAP-Value
age;-0.0754
race;0.0204
sex;0.0286
hypertension;-0.0028
hyperlipidemia;-0.0131
diabetes;-0.0042
coronary.artery.disease;0.0386
chf;-0.0098
cerebrovascular.disease;0.0029
hepatitis;0.0018
endstage.renal.disease;-0.0027
chronic.kidney.disease;-0.0016
asthma;-0.0029
copd;-0.0033
dementia;0.0010
cancer;0.0050
age,race;0.0082
age,sex;-0.0349
age,hypertension;-0.0056
age,hyperlipidemia;-0.0071
age,diabetes;-0.0287
age,coronary.artery.disease;0.0031
age,chf;-0.0051
age,cerebrovascular.disease;0.0012
age,hepatitis;0.0005
age,endstage.renal.disease;0.0011
age,chronic.kidney.disease;0.0017
age,asthma;0.0006
age,copd;-0.0008
age,dementia;0.0047
age,cancer;0.0010
race,sex;0.0047
race,hypertension;-0.0329
race,hyperlipidemia;-0.0026
race,diabetes;-0.0017
race,coronary.artery.disease;-0.0151
race,chf;0.0044
race,cerebrovascular.disease;0.0023
race,hepatitis;-0.0003
race,endstage.renal.disease;-0.0005
race,chronic.kidney.disease;-0.0013
race,asthma;0.0007
race,copd;0.0030
race,dementia;0.0018
race,cancer;0.0005
sex,hypertension;-0.0148
sex,hyperlipidemia;-0.0015
sex,diabetes;-0.0142
sex,coronary.artery.disease;0.0078
sex,chf;0.0029
sex,cerebrovascular.disease;0.0005
sex,hepatitis;0.0000
sex,endstage.renal.disease;0.0024
sex,chronic.kidney.disease;-0.0009
sex,asthma;-0.0011
sex,copd;-0.0013
sex,dementia;-0.0018
sex,cancer;-0.0018
hypertension,hyperlipidemia;-0.0011
hypertension,diabetes;-0.0079
hypertension,coronary.artery.disease;-0.0016
hypertension,chf;0.0023
hypertension,cerebrovascular.disease;0.0012
hypertension,hepatitis;0.0012
hypertension,endstage.renal.disease;0.0004
hypertension,chronic.kidney.disease;-0.0006
hypertension,asthma;0.0003
hypertension,copd;0.0020
hypertension,dementia;-0.0046
hypertension,cancer;-0.0003
hyperlipidemia,diabetes;-0.0068
hyperlipidemia,coronary.artery.disease;0.0067
hyperlipidemia,chf;-0.0039
hyperlipidemia,cerebrovascular.disease;0.0001
hyperlipidemia,hepatitis;-0.0004
hyperlipidemia,endstage.renal.disease;-0.0001
hyperlipidemia,chronic.kidney.disease;-0.0028
hyperlipidemia,asthma;0.0011
hyperlipidemia,copd;0.0009
hyperlipidemia,dementia;-0.0021
hyperlipidemia,cancer;0.0007
diabetes,coronary.artery.disease;0.0046
diabetes,chf;0.0037
diabetes,cerebrovascular.disease;0.0000
diabetes,hepatitis;-0.0008
diabetes,endstage.renal.disease;-0.0001
diabetes,chronic.kidney.disease;0.0035
diabetes,asthma;-0.0006
diabetes,copd;-0.0014
diabetes,dementia;0.0003
diabetes,cancer;-0.0017
coronary.artery.disease,chf;0.0082
coronary.artery.disease,cerebrovascular.disease;0.0005
coronary.artery.disease,hepatitis;0.0005
coronary.artery.disease,endstage.renal.disease;-0.0003
coronary.artery.disease,chronic.kidney.disease;0.0016
coronary.artery.disease,asthma;0.0011
coronary.artery.disease,copd;0.0025
coronary.artery.disease,dementia;-0.0020
coronary.artery.disease,cancer;0.0023
chf,cerebrovascular.disease;-0.0008
chf,hepatitis;-0.0002
chf,endstage.renal.disease;-0.0007
chf,chronic.kidney.disease;-0.0025
chf,asthma;-0.0006
chf,copd;-0.0002
chf,dementia;-0.0018
chf,cancer;0.0005
cerebrovascular.disease,hepatitis;0.0002
cerebrovascular.disease,endstage.renal.disease;0.0003
cerebrovascular.disease,chronic.kidney.disease;0.0003
cerebrovascular.disease,asthma;0.0001
cerebrovascular.disease,copd;0.0003
cerebrovascular.disease,dementia;-0.0004
cerebrovascular.disease,cancer;0.0000
hepatitis,endstage.renal.disease;-0.0001
hepatitis,chronic.kidney.disease;0.0001
hepatitis,asthma;-0.0001
hepatitis,copd;0.0001
hepatitis,dementia;-0.0002
hepatitis,cancer;0.0001
endstage.renal.disease,chronic.kidney.disease;0.0004
endstage.renal.disease,asthma;0.0002
endstage.renal.disease,copd;0.0001
endstage.renal.disease,dementia;-0.0004
endstage.renal.disease,cancer;0.0001
chronic.kidney.disease,asthma;-0.0009
chronic.kidney.disease,copd;-0.0011
chronic.kidney.disease,dementia;-0.0003
chronic.kidney.disease,cancer;-0.0007
asthma,copd;0.0025
asthma,dementia;-0.0001
asthma,cancer;0.0002
copd,dementia;-0.0010
copd,cancer;-0.0003
dementia,cancer;-0.0010
age,race,sex;-0.0379
age,race,hypertension;-0.0092
age,race,hyperlipidemia;0.0053
age,race,diabetes;0.0267
age,race,coronary.artery.disease;0.0294
age,race,chf;0.0101
age,race,cerebrovascular.disease;0.0001
age,race,hepatitis;0.0009
age,race,endstage.renal.disease;0.0026
age,race,chronic.kidney.disease;0.0019
age,race,asthma;0.0004
age,race,copd;0.0026
age,race,dementia;0.0091
age,race,cancer;0.0034
age,sex,hypertension;-0.0319
age,sex,hyperlipidemia;0.0202
age,sex,diabetes;0.0344
age,sex,coronary.artery.disease;-0.0017
age,sex,chf;-0.0032
age,sex,cerebrovascular.disease;0.0027
age,sex,hepatitis;0.0001
age,sex,endstage.renal.disease;0.0006
age,sex,chronic.kidney.disease;0.0018
age,sex,asthma;0.0012
age,sex,copd;0.0004
age,sex,dementia;0.0024
age,sex,cancer;-0.0006
age,hypertension,hyperlipidemia;-0.0001
age,hypertension,diabetes;0.0000
age,hypertension,coronary.artery.disease;0.0188
age,hypertension,chf;-0.0006
age,hypertension,cerebrovascular.disease;0.0001
age,hypertension,hepatitis;-0.0007
age,hypertension,endstage.renal.disease;-0.0008
age,hypertension,chronic.kidney.disease;0.0002
age,hypertension,asthma;-0.0015
age,hypertension,copd;-0.0007
age,hypertension,dementia;0.0037
age,hypertension,cancer;0.0018
age,hyperlipidemia,diabetes;0.0281
age,hyperlipidemia,coronary.artery.disease;0.0124
age,hyperlipidemia,chf;0.0120
age,hyperlipidemia,cerebrovascular.disease;0.0028
age,hyperlipidemia,hepatitis;0.0002
age,hyperlipidemia,endstage.renal.disease;0.0001
age,hyperlipidemia,chronic.kidney.disease;-0.0002
age,hyperlipidemia,asthma;0.0007
age,hyperlipidemia,copd;0.0018
age,hyperlipidemia,dementia;0.0005
age,hyperlipidemia,cancer;0.0008
age,diabetes,coronary.artery.disease;0.0144
age,diabetes,chf;0.0057
age,diabetes,cerebrovascular.disease;0.0004
age,diabetes,hepatitis;0.0004
age,diabetes,endstage.renal.disease;0.0026
age,diabetes,chronic.kidney.disease;-0.0006
age,diabetes,asthma;0.0011
age,diabetes,copd;0.0010
age,diabetes,dementia;-0.0007
age,diabetes,cancer;0.0002
age,coronary.artery.disease,chf;0.0080
age,coronary.artery.disease,cerebrovascular.disease;0.0026
age,coronary.artery.disease,hepatitis;0.0003
age,coronary.artery.disease,endstage.renal.disease;0.0013
age,coronary.artery.disease,chronic.kidney.disease;0.0028
age,coronary.artery.disease,asthma;0.0020
age,coronary.artery.disease,copd;0.0007
age,coronary.artery.disease,dementia;0.0032
age,coronary.artery.disease,cancer;0.0020
age,chf,cerebrovascular.disease;-0.0002
age,chf,hepatitis;0.0003
age,chf,endstage.renal.disease;0.0011
age,chf,chronic.kidney.disease;0.0007
age,chf,asthma;0.0009
age,chf,copd;0.0002
age,chf,dementia;0.0001
age,chf,cancer;-0.0007
age,cerebrovascular.disease,hepatitis;-0.0000
age,cerebrovascular.disease,endstage.renal.disease;0.0002
age,cerebrovascular.disease,chronic.kidney.disease;0.0005
age,cerebrovascular.disease,asthma;0.0003
age,cerebrovascular.disease,copd;0.0007
age,cerebrovascular.disease,dementia;0.0008
age,cerebrovascular.disease,cancer;0.0003
age,hepatitis,endstage.renal.disease;0.0005
age,hepatitis,chronic.kidney.disease;0.0000
age,hepatitis,asthma;-0.0000
age,hepatitis,copd;-0.0000
age,hepatitis,dementia;0.0002
age,hepatitis,cancer;0.0000
age,endstage.renal.disease,chronic.kidney.disease;0.0004
age,endstage.renal.disease,asthma;-0.0002
age,endstage.renal.disease,copd;0.0001
age,endstage.renal.disease,dementia;0.0001
age,endstage.renal.disease,cancer;0.0001
age,chronic.kidney.disease,asthma;0.0000
age,chronic.kidney.disease,copd;0.0001
age,chronic.kidney.disease,dementia;-0.0003
age,chronic.kidney.disease,cancer;0.0004
age,asthma,copd;-0.0005
age,asthma,dementia;0.0001
age,asthma,cancer;0.0000
age,copd,dementia;0.0004
age,copd,cancer;0.0000
age,dementia,cancer;0.0006
race,sex,hypertension;0.0059
race,sex,hyperlipidemia;0.0098
race,sex,diabetes;0.0265
race,sex,coronary.artery.disease;-0.0018
race,sex,chf;0.0025
race,sex,cerebrovascular.disease;0.0042
race,sex,hepatitis;-0.0002
race,sex,endstage.renal.disease;0.0038
race,sex,chronic.kidney.disease;0.0026
race,sex,asthma;0.0020
race,sex,copd;-0.0001
race,sex,dementia;0.0027
race,sex,cancer;0.0023
race,hypertension,hyperlipidemia;0.0011
race,hypertension,diabetes;0.0017
race,hypertension,coronary.artery.disease;-0.0046
race,hypertension,chf;-0.0030
race,hypertension,cerebrovascular.disease;0.0005
race,hypertension,hepatitis;-0.0013
race,hypertension,endstage.renal.disease;0.0003
race,hypertension,chronic.kidney.disease;0.0004
race,hypertension,asthma;-0.0004
race,hypertension,copd;-0.0017
race,hypertension,dementia;-0.0007
race,hypertension,cancer;0.0006
race,hyperlipidemia,diabetes;0.0142
race,hyperlipidemia,coronary.artery.disease;0.0043
race,hyperlipidemia,chf;0.0022
race,hyperlipidemia,cerebrovascular.disease;0.0010
race,hyperlipidemia,hepatitis;0.0003
race,hyperlipidemia,endstage.renal.disease;0.0010
race,hyperlipidemia,chronic.kidney.disease;0.0026
race,hyperlipidemia,asthma;0.0007
race,hyperlipidemia,copd;0.0002
race,hyperlipidemia,dementia;-0.0001
race,hyperlipidemia,cancer;0.0011
race,diabetes,coronary.artery.disease;0.0123
race,diabetes,chf;0.0007
race,diabetes,cerebrovascular.disease;0.0008
race,diabetes,hepatitis;0.0007
race,diabetes,endstage.renal.disease;0.0025
race,diabetes,chronic.kidney.disease;0.0022
race,diabetes,asthma;0.0018
race,diabetes,copd;0.0005
race,diabetes,dementia;0.0005
race,diabetes,cancer;0.0016
race,coronary.artery.disease,chf;0.0027
race,coronary.artery.disease,cerebrovascular.disease;0.0008
race,coronary.artery.disease,hepatitis;0.0000
race,coronary.artery.disease,endstage.renal.disease;0.0009
race,coronary.artery.disease,chronic.kidney.disease;0.0033
race,coronary.artery.disease,asthma;-0.0000
race,coronary.artery.disease,copd;-0.0009
race,coronary.artery.disease,dementia;-0.0010
race,coronary.artery.disease,cancer;-0.0007
race,chf,cerebrovascular.disease;0.0006
race,chf,hepatitis;0.0001
race,chf,endstage.renal.disease;0.0015
race,chf,chronic.kidney.disease;0.0005
race,chf,asthma;-0.0001
race,chf,copd;0.0008
race,chf,dementia;0.0011
race,chf,cancer;0.0018
race,cerebrovascular.disease,hepatitis;0.0000
race,cerebrovascular.disease,endstage.renal.disease;0.0002
race,cerebrovascular.disease,chronic.kidney.disease;-0.0001
race,cerebrovascular.disease,asthma;0.0001
race,cerebrovascular.disease,copd;0.0005
race,cerebrovascular.disease,dementia;0.0011
race,cerebrovascular.disease,cancer;0.0003
race,hepatitis,endstage.renal.disease;0.0002
race,hepatitis,chronic.kidney.disease;-0.0000
race,hepatitis,asthma;0.0002
race,hepatitis,copd;0.0000
race,hepatitis,dementia;0.0001
race,hepatitis,cancer;0.0002
race,endstage.renal.disease,chronic.kidney.disease;-0.0002
race,endstage.renal.disease,asthma;0.0001
race,endstage.renal.disease,copd;-0.0000
race,endstage.renal.disease,dementia;0.0001
race,endstage.renal.disease,cancer;0.0001
race,chronic.kidney.disease,asthma;0.0004
race,chronic.kidney.disease,copd;0.0002
race,chronic.kidney.disease,dementia;0.0002
race,chronic.kidney.disease,cancer;0.0007
race,asthma,copd;0.0002
race,asthma,dementia;0.0002
race,asthma,cancer;-0.0000
race,copd,dementia;0.0001
race,copd,cancer;0.0005
race,dementia,cancer;0.0009
sex,hypertension,hyperlipidemia;0.0015
sex,hypertension,diabetes;0.0038
sex,hypertension,coronary.artery.disease;-0.0064
sex,hypertension,chf;-0.0036
sex,hypertension,cerebrovascular.disease;-0.0006
sex,hypertension,hepatitis;-0.0005
sex,hypertension,endstage.renal.disease;0.0003
sex,hypertension,chronic.kidney.disease;0.0004
sex,hypertension,asthma;0.0002
sex,hypertension,copd;-0.0028
sex,hypertension,dementia;-0.0009
sex,hypertension,cancer;0.0011
sex,hyperlipidemia,diabetes;0.0135
sex,hyperlipidemia,coronary.artery.disease;0.0154
sex,hyperlipidemia,chf;0.0048
sex,hyperlipidemia,cerebrovascular.disease;0.0015
sex,hyperlipidemia,hepatitis;0.0005
sex,hyperlipidemia,endstage.renal.disease;0.0013
sex,hyperlipidemia,chronic.kidney.disease;0.0028
sex,hyperlipidemia,asthma;0.0003
sex,hyperlipidemia,copd;-0.0005
sex,hyperlipidemia,dementia;0.0019
sex,hyperlipidemia,cancer;-0.0002
sex,diabetes,coronary.artery.disease;0.0140
sex,diabetes,chf;0.0032
sex,diabetes,cerebrovascular.disease;0.0015
sex,diabetes,hepatitis;0.0004
sex,diabetes,endstage.renal.disease;0.0012
sex,diabetes,chronic.kidney.disease;0.0019
sex,diabetes,asthma;0.0004
sex,diabetes,copd;0.0005
sex,diabetes,dementia;-0.0013
sex,diabetes,cancer;0.0000
sex,coronary.artery.disease,chf;0.0030
sex,coronary.artery.disease,cerebrovascular.disease;0.0021
sex,coronary.artery.disease,hepatitis;0.0002
sex,coronary.artery.disease,endstage.renal.disease;0.0007
sex,coronary.artery.disease,chronic.kidney.disease;0.0026
sex,coronary.artery.disease,asthma;0.0019
sex,coronary.artery.disease,copd;0.0011
sex,coronary.artery.disease,dementia;0.0005
sex,coronary.artery.disease,cancer;0.0036
sex,chf,cerebrovascular.disease;0.0011
sex,chf,hepatitis;0.0002
sex,chf,endstage.renal.disease;0.0015
sex,chf,chronic.kidney.disease;0.0016
sex,chf,asthma;0.0009
sex,chf,copd;0.0008
sex,chf,dementia;-0.0002
sex,chf,cancer;0.0009
sex,cerebrovascular.disease,hepatitis;-0.0000
sex,cerebrovascular.disease,endstage.renal.disease;0.0003
sex,cerebrovascular.disease,chronic.kidney.disease;0.0005
sex,cerebrovascular.disease,asthma;0.0000
sex,cerebrovascular.disease,copd;0.0004
sex,cerebrovascular.disease,dementia;-0.0000
sex,cerebrovascular.disease,cancer;-0.0001
sex,hepatitis,endstage.renal.disease;0.0005
sex,hepatitis,chronic.kidney.disease;0.0000
sex,hepatitis,asthma;-0.0000
sex,hepatitis,copd;-0.0000
sex,hepatitis,dementia;0.0002
sex,hepatitis,cancer;0.0001
sex,endstage.renal.disease,chronic.kidney.disease;0.0007
sex,endstage.renal.disease,asthma;0.0001
sex,endstage.renal.disease,copd;0.0002
sex,endstage.renal.disease,dementia;0.0003
sex,endstage.renal.disease,cancer;0.0001
sex,chronic.kidney.disease,asthma;0.0001
sex,chronic.kidney.disease,copd;0.0002
sex,chronic.kidney.disease,dementia;-0.0000
sex,chronic.kidney.disease,cancer;0.0002
sex,asthma,copd;0.0011
sex,asthma,dementia;-0.0001
sex,asthma,cancer;0.0000
sex,copd,dementia;0.0002
sex,copd,cancer;0.0003
sex,dementia,cancer;0.0005
hypertension,hyperlipidemia,diabetes;0.0009
hypertension,hyperlipidemia,coronary.artery.disease;0.0012
hypertension,hyperlipidemia,chf;-0.0002
hypertension,hyperlipidemia,cerebrovascular.disease;-0.0004
hypertension,hyperlipidemia,hepatitis;0.0000
hypertension,hyperlipidemia,endstage.renal.disease;0.0001
hypertension,hyperlipidemia,chronic.kidney.disease;0.0003
hypertension,hyperlipidemia,asthma;0.0003
hypertension,hyperlipidemia,copd;0.0003
hypertension,hyperlipidemia,dementia;0.0003
hypertension,hyperlipidemia,cancer;0.0001
hypertension,diabetes,coronary.artery.disease;0.0044
hypertension,diabetes,chf;0.0010
hypertension,diabetes,cerebrovascular.disease;-0.0004
hypertension,diabetes,hepatitis;0.0002
hypertension,diabetes,endstage.renal.disease;0.0013
hypertension,diabetes,chronic.kidney.disease;0.0007
hypertension,diabetes,asthma;0.0005
hypertension,diabetes,copd;-0.0002
hypertension,diabetes,dementia;0.0000
hypertension,diabetes,cancer;0.0003
hypertension,coronary.artery.disease,chf;-0.0006
hypertension,coronary.artery.disease,cerebrovascular.disease;-0.0002
hypertension,coronary.artery.disease,hepatitis;0.0001
hypertension,coronary.artery.disease,endstage.renal.disease;0.0010
hypertension,coronary.artery.disease,chronic.kidney.disease;0.0025
hypertension,coronary.artery.disease,asthma;0.0004
hypertension,coronary.artery.disease,copd;0.0004
hypertension,coronary.artery.disease,dementia;0.0004
hypertension,coronary.artery.disease,cancer;-0.0014
hypertension,chf,cerebrovascular.disease;0.0003
hypertension,chf,hepatitis;0.0001
hypertension,chf,endstage.renal.disease;0.0004
hypertension,chf,chronic.kidney.disease;0.0008
hypertension,chf,asthma;-0.0000
hypertension,chf,copd;-0.0001
hypertension,chf,dementia;-0.0007
hypertension,chf,cancer;0.0004
hypertension,cerebrovascular.disease,hepatitis;-0.0001
hypertension,cerebrovascular.disease,endstage.renal.disease;0.0001
hypertension,cerebrovascular.disease,chronic.kidney.disease;0.0002
hypertension,cerebrovascular.disease,asthma;-0.0000
hypertension,cerebrovascular.disease,copd;0.0000
hypertension,cerebrovascular.disease,dementia;-0.0001
hypertension,cerebrovascular.disease,cancer;-0.0000
hypertension,hepatitis,endstage.renal.disease;0.0003
hypertension,hepatitis,chronic.kidney.disease;0.0000
hypertension,hepatitis,asthma;0.0000
hypertension,hepatitis,copd;0.0000
hypertension,hepatitis,dementia;0.0000
hypertension,hepatitis,cancer;-0.0000
hypertension,endstage.renal.disease,chronic.kidney.disease;0.0002
hypertension,endstage.renal.disease,asthma;0.0000
hypertension,endstage.renal.disease,copd;0.0000
hypertension,endstage.renal.disease,dementia;0.0000
hypertension,endstage.renal.disease,cancer;-0.0002
hypertension,chronic.kidney.disease,asthma;0.0001
hypertension,chronic.kidney.disease,copd;0.0005
hypertension,chronic.kidney.disease,dementia;0.0002
hypertension,chronic.kidney.disease,cancer;0.0003
hypertension,asthma,copd;-0.0000
hypertension,asthma,dementia;-0.0001
hypertension,asthma,cancer;-0.0001
hypertension,copd,dementia;-0.0001
hypertension,copd,cancer;0.0003
hypertension,dementia,cancer;0.0000
hyperlipidemia,diabetes,coronary.artery.disease;0.0094
hyperlipidemia,diabetes,chf;0.0036
hyperlipidemia,diabetes,cerebrovascular.disease;0.0010
hyperlipidemia,diabetes,hepatitis;0.0002
hyperlipidemia,diabetes,endstage.renal.disease;0.0019
hyperlipidemia,diabetes,chronic.kidney.disease;0.0025
hyperlipidemia,diabetes,asthma;0.0016
hyperlipidemia,diabetes,copd;0.0016
hyperlipidemia,diabetes,dementia;0.0012
hyperlipidemia,diabetes,cancer;0.0014
hyperlipidemia,coronary.artery.disease,chf;0.0057
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease;0.0026
hyperlipidemia,coronary.artery.disease,hepatitis;0.0002
hyperlipidemia,coronary.artery.disease,endstage.renal.disease;0.0006
hyperlipidemia,coronary.artery.disease,chronic.kidney.disease;0.0021
hyperlipidemia,coronary.artery.disease,asthma;-0.0002
hyperlipidemia,coronary.artery.disease,copd;0.0010
hyperlipidemia,coronary.artery.disease,dementia;0.0025
hyperlipidemia,coronary.artery.disease,cancer;0.0018
hyperlipidemia,chf,cerebrovascular.disease;0.0009
hyperlipidemia,chf,hepatitis;0.0001
hyperlipidemia,chf,endstage.renal.disease;0.0004
hyperlipidemia,chf,chronic.kidney.disease;0.0010
hyperlipidemia,chf,asthma;-0.0006
hyperlipidemia,chf,copd;0.0014
hyperlipidemia,chf,dementia;0.0004
hyperlipidemia,chf,cancer;0.0001
hyperlipidemia,cerebrovascular.disease,hepatitis;-0.0000
hyperlipidemia,cerebrovascular.disease,endstage.renal.disease;0.0001
hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease;0.0001
hyperlipidemia,cerebrovascular.disease,asthma;0.0002
hyperlipidemia,cerebrovascular.disease,copd;0.0003
hyperlipidemia,cerebrovascular.disease,dementia;0.0002
hyperlipidemia,cerebrovascular.disease,cancer;-0.0000
hyperlipidemia,hepatitis,endstage.renal.disease;-0.0000
hyperlipidemia,hepatitis,chronic.kidney.disease;0.0000
hyperlipidemia,hepatitis,asthma;-0.0000
hyperlipidemia,hepatitis,copd;0.0000
hyperlipidemia,hepatitis,dementia;0.0001
hyperlipidemia,hepatitis,cancer;0.0002
hyperlipidemia,endstage.renal.disease,chronic.kidney.disease;0.0005
hyperlipidemia,endstage.renal.disease,asthma;0.0001
hyperlipidemia,endstage.renal.disease,copd;0.0002
hyperlipidemia,endstage.renal.disease,dementia;0.0002
hyperlipidemia,endstage.renal.disease,cancer;0.0000
hyperlipidemia,chronic.kidney.disease,asthma;0.0003
hyperlipidemia,chronic.kidney.disease,copd;0.0004
hyperlipidemia,chronic.kidney.disease,dementia;0.0004
hyperlipidemia,chronic.kidney.disease,cancer;0.0002
hyperlipidemia,asthma,copd;-0.0006
hyperlipidemia,asthma,dementia;0.0002
hyperlipidemia,asthma,cancer;0.0000
hyperlipidemia,copd,dementia;0.0002
hyperlipidemia,copd,cancer;0.0007
hyperlipidemia,dementia,cancer;0.0003
diabetes,coronary.artery.disease,chf;0.0077
diabetes,coronary.artery.disease,cerebrovascular.disease;0.0020
diabetes,coronary.artery.disease,hepatitis;-0.0001
diabetes,coronary.artery.disease,endstage.renal.disease;0.0012
diabetes,coronary.artery.disease,chronic.kidney.disease;0.0007
diabetes,coronary.artery.disease,asthma;0.0013
diabetes,coronary.artery.disease,copd;0.0021
diabetes,coronary.artery.disease,dementia;0.0016
diabetes,coronary.artery.disease,cancer;0.0023
diabetes,chf,cerebrovascular.disease;0.0011
diabetes,chf,hepatitis;0.0001
diabetes,chf,endstage.renal.disease;0.0008
diabetes,chf,chronic.kidney.disease;0.0009
diabetes,chf,asthma;0.0006
diabetes,chf,copd;0.0008
diabetes,chf,dementia;0.0000
diabetes,chf,cancer;0.0002
diabetes,cerebrovascular.disease,hepatitis;0.0000
diabetes,cerebrovascular.disease,endstage.renal.disease;-0.0000
diabetes,cerebrovascular.disease,chronic.kidney.disease;0.0005
diabetes,cerebrovascular.disease,asthma;0.0001
diabetes,cerebrovascular.disease,copd;0.0001
diabetes,cerebrovascular.disease,dementia;0.0004
diabetes,cerebrovascular.disease,cancer;0.0001
diabetes,hepatitis,endstage.renal.disease;0.0001
diabetes,hepatitis,chronic.kidney.disease;0.0000
diabetes,hepatitis,asthma;0.0001
diabetes,hepatitis,copd;-0.0000
diabetes,hepatitis,dementia;0.0002
diabetes,hepatitis,cancer;-0.0000
diabetes,endstage.renal.disease,chronic.kidney.disease;0.0009
diabetes,endstage.renal.disease,asthma;-0.0003
diabetes,endstage.renal.disease,copd;0.0001
diabetes,endstage.renal.disease,dementia;0.0002
diabetes,endstage.renal.disease,cancer;-0.0000
diabetes,chronic.kidney.disease,asthma;0.0006
diabetes,chronic.kidney.disease,copd;0.0003
diabetes,chronic.kidney.disease,dementia;-0.0003
diabetes,chronic.kidney.disease,cancer;0.0001
diabetes,asthma,copd;0.0005
diabetes,asthma,dementia;0.0001
diabetes,asthma,cancer;0.0002
diabetes,copd,dementia;0.0001
diabetes,copd,cancer;0.0001
diabetes,dementia,cancer;0.0000
coronary.artery.disease,chf,cerebrovascular.disease;0.0009
coronary.artery.disease,chf,hepatitis;0.0001
coronary.artery.disease,chf,endstage.renal.disease;0.0009
coronary.artery.disease,chf,chronic.kidney.disease;0.0031
coronary.artery.disease,chf,asthma;0.0004
coronary.artery.disease,chf,copd;0.0015
coronary.artery.disease,chf,dementia;-0.0014
coronary.artery.disease,chf,cancer;0.0010
coronary.artery.disease,cerebrovascular.disease,hepatitis;-0.0000
coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;-0.0001
coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;0.0005
coronary.artery.disease,cerebrovascular.disease,asthma;-0.0001
coronary.artery.disease,cerebrovascular.disease,copd;0.0002
coronary.artery.disease,cerebrovascular.disease,dementia;0.0006
coronary.artery.disease,cerebrovascular.disease,cancer;-0.0000
coronary.artery.disease,hepatitis,endstage.renal.disease;-0.0000
coronary.artery.disease,hepatitis,chronic.kidney.disease;0.0001
coronary.artery.disease,hepatitis,asthma;-0.0000
coronary.artery.disease,hepatitis,copd;-0.0000
coronary.artery.disease,hepatitis,dementia;0.0000
coronary.artery.disease,hepatitis,cancer;-0.0000
coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;0.0004
coronary.artery.disease,endstage.renal.disease,asthma;0.0001
coronary.artery.disease,endstage.renal.disease,copd;0.0001
coronary.artery.disease,endstage.renal.disease,dementia;0.0003
coronary.artery.disease,endstage.renal.disease,cancer;0.0001
coronary.artery.disease,chronic.kidney.disease,asthma;0.0007
coronary.artery.disease,chronic.kidney.disease,copd;0.0005
coronary.artery.disease,chronic.kidney.disease,dementia;0.0006
coronary.artery.disease,chronic.kidney.disease,cancer;0.0008
coronary.artery.disease,asthma,copd;0.0000
coronary.artery.disease,asthma,dementia;0.0002
coronary.artery.disease,asthma,cancer;0.0002
coronary.artery.disease,copd,dementia;0.0003
coronary.artery.disease,copd,cancer;0.0005
coronary.artery.disease,dementia,cancer;0.0000
chf,cerebrovascular.disease,hepatitis;0.0000
chf,cerebrovascular.disease,endstage.renal.disease;0.0001
chf,cerebrovascular.disease,chronic.kidney.disease;0.0001
chf,cerebrovascular.disease,asthma;0.0000
chf,cerebrovascular.disease,copd;0.0002
chf,cerebrovascular.disease,dementia;-0.0000
chf,cerebrovascular.disease,cancer;0.0000
chf,hepatitis,endstage.renal.disease;0.0000
chf,hepatitis,chronic.kidney.disease;-0.0000
chf,hepatitis,asthma;0.0000
chf,hepatitis,copd;-0.0000
chf,hepatitis,dementia;0.0000
chf,hepatitis,cancer;0.0000
chf,endstage.renal.disease,chronic.kidney.disease;-0.0002
chf,endstage.renal.disease,asthma;-0.0000
chf,endstage.renal.disease,copd;0.0001
chf,endstage.renal.disease,dementia;0.0002
chf,endstage.renal.disease,cancer;0.0000
chf,chronic.kidney.disease,asthma;0.0003
chf,chronic.kidney.disease,copd;0.0001
chf,chronic.kidney.disease,dementia;0.0001
chf,chronic.kidney.disease,cancer;-0.0001
chf,asthma,copd;0.0006
chf,asthma,dementia;0.0001
chf,asthma,cancer;-0.0000
chf,copd,dementia;0.0001
chf,copd,cancer;-0.0002
chf,dementia,cancer;-0.0003
cerebrovascular.disease,hepatitis,endstage.renal.disease;-0.0000
cerebrovascular.disease,hepatitis,chronic.kidney.disease;0.0000
cerebrovascular.disease,hepatitis,asthma;0.0000
cerebrovascular.disease,hepatitis,copd;-0.0000
cerebrovascular.disease,hepatitis,dementia;-0.0000
cerebrovascular.disease,hepatitis,cancer;0.0000
cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;0.0002
cerebrovascular.disease,endstage.renal.disease,asthma;0.0001
cerebrovascular.disease,endstage.renal.disease,copd;0.0000
cerebrovascular.disease,endstage.renal.disease,dementia;0.0000
cerebrovascular.disease,endstage.renal.disease,cancer;0.0000
cerebrovascular.disease,chronic.kidney.disease,asthma;0.0000
cerebrovascular.disease,chronic.kidney.disease,copd;0.0000
cerebrovascular.disease,chronic.kidney.disease,dementia;0.0001
cerebrovascular.disease,chronic.kidney.disease,cancer;-0.0000
cerebrovascular.disease,asthma,copd;0.0001
cerebrovascular.disease,asthma,dementia;0.0000
cerebrovascular.disease,asthma,cancer;-0.0000
cerebrovascular.disease,copd,dementia;0.0001
cerebrovascular.disease,copd,cancer;0.0000
cerebrovascular.disease,dementia,cancer;0.0002
hepatitis,endstage.renal.disease,chronic.kidney.disease;0.0000
hepatitis,endstage.renal.disease,asthma;-0.0000
hepatitis,endstage.renal.disease,copd;0.0000
hepatitis,endstage.renal.disease,dementia;-0.0000
hepatitis,endstage.renal.disease,cancer;0.0000
hepatitis,chronic.kidney.disease,asthma;0.0000
hepatitis,chronic.kidney.disease,copd;0.0000
hepatitis,chronic.kidney.disease,dementia;-0.0000
hepatitis,chronic.kidney.disease,cancer;0.0000
hepatitis,asthma,copd;0.0000
hepatitis,asthma,dementia;-0.0000
hepatitis,asthma,cancer;0.0000
hepatitis,copd,dementia;-0.0000
hepatitis,copd,cancer;0.0000
hepatitis,dementia,cancer;0.0000
endstage.renal.disease,chronic.kidney.disease,asthma;0.0000
endstage.renal.disease,chronic.kidney.disease,copd;0.0001
endstage.renal.disease,chronic.kidney.disease,dementia;0.0002
endstage.renal.disease,chronic.kidney.disease,cancer;0.0000
endstage.renal.disease,asthma,copd;0.0000
endstage.renal.disease,asthma,dementia;-0.0000
endstage.renal.disease,asthma,cancer;-0.0000
endstage.renal.disease,copd,dementia;0.0000
endstage.renal.disease,copd,cancer;0.0000
endstage.renal.disease,dementia,cancer;0.0000
chronic.kidney.disease,asthma,copd;0.0005
chronic.kidney.disease,asthma,dementia;-0.0001
chronic.kidney.disease,asthma,cancer;-0.0000
chronic.kidney.disease,copd,dementia;-0.0000
chronic.kidney.disease,copd,cancer;-0.0000
chronic.kidney.disease,dementia,cancer;0.0001
asthma,copd,dementia;-0.0001
asthma,copd,cancer;0.0002
asthma,dementia,cancer;-0.0000
copd,dementia,cancer;0.0000
age,race,sex,hypertension;0.0130
age,race,sex,hyperlipidemia;-0.0216
age,race,sex,diabetes;-0.0365
age,race,sex,coronary.artery.disease;-0.0372
age,race,sex,chf;-0.0181
age,race,sex,cerebrovascular.disease;-0.0037
age,race,sex,hepatitis;-0.0008
age,race,sex,endstage.renal.disease;-0.0043
age,race,sex,chronic.kidney.disease;-0.0014
age,race,sex,asthma;-0.0019
age,race,sex,copd;-0.0014
age,race,sex,dementia;-0.0033
age,race,sex,cancer;-0.0047
age,race,hypertension,hyperlipidemia;-0.0026
age,race,hypertension,diabetes;-0.0133
age,race,hypertension,coronary.artery.disease;-0.0092
age,race,hypertension,chf;-0.0009
age,race,hypertension,cerebrovascular.disease;-0.0006
age,race,hypertension,hepatitis;0.0000
age,race,hypertension,endstage.renal.disease;-0.0010
age,race,hypertension,chronic.kidney.disease;-0.0004
age,race,hypertension,asthma;0.0011
age,race,hypertension,copd;-0.0005
age,race,hypertension,dementia;-0.0058
age,race,hypertension,cancer;0.0008
age,race,hyperlipidemia,diabetes;-0.0002
age,race,hyperlipidemia,coronary.artery.disease;-0.0023
age,race,hyperlipidemia,chf;-0.0093
age,race,hyperlipidemia,cerebrovascular.disease;-0.0005
age,race,hyperlipidemia,hepatitis;-0.0001
age,race,hyperlipidemia,endstage.renal.disease;-0.0006
age,race,hyperlipidemia,chronic.kidney.disease;-0.0007
age,race,hyperlipidemia,asthma;-0.0007
age,race,hyperlipidemia,copd;0.0000
age,race,hyperlipidemia,dementia;-0.0010
age,race,hyperlipidemia,cancer;-0.0010
age,race,diabetes,coronary.artery.disease;-0.0066
age,race,diabetes,chf;-0.0011
age,race,diabetes,cerebrovascular.disease;-0.0014
age,race,diabetes,hepatitis;-0.0003
age,race,diabetes,endstage.renal.disease;-0.0010
age,race,diabetes,chronic.kidney.disease;0.0003
age,race,diabetes,asthma;-0.0017
age,race,diabetes,copd;0.0000
age,race,diabetes,dementia;-0.0000
age,race,diabetes,cancer;-0.0010
age,race,coronary.artery.disease,chf;-0.0058
age,race,coronary.artery.disease,cerebrovascular.disease;-0.0029
age,race,coronary.artery.disease,hepatitis;-0.0000
age,race,coronary.artery.disease,endstage.renal.disease;-0.0007
age,race,coronary.artery.disease,chronic.kidney.disease;-0.0016
age,race,coronary.artery.disease,asthma;-0.0022
age,race,coronary.artery.disease,copd;-0.0001
age,race,coronary.artery.disease,dementia;0.0018
age,race,coronary.artery.disease,cancer;-0.0012
age,race,chf,cerebrovascular.disease;-0.0005
age,race,chf,hepatitis;-0.0002
age,race,chf,endstage.renal.disease;-0.0001
age,race,chf,chronic.kidney.disease;-0.0008
age,race,chf,asthma;-0.0013
age,race,chf,copd;-0.0006
age,race,chf,dementia;-0.0006
age,race,chf,cancer;-0.0000
age,race,cerebrovascular.disease,hepatitis;-0.0000
age,race,cerebrovascular.disease,endstage.renal.disease;-0.0001
age,race,cerebrovascular.disease,chronic.kidney.disease;-0.0001
age,race,cerebrovascular.disease,asthma;-0.0004
age,race,cerebrovascular.disease,copd;-0.0006
age,race,cerebrovascular.disease,dementia;-0.0004
age,race,cerebrovascular.disease,cancer;-0.0002
age,race,hepatitis,endstage.renal.disease;0.0001
age,race,hepatitis,chronic.kidney.disease;-0.0000
age,race,hepatitis,asthma;-0.0000
age,race,hepatitis,copd;0.0000
age,race,hepatitis,dementia;-0.0000
age,race,hepatitis,cancer;0.0001
age,race,endstage.renal.disease,chronic.kidney.disease;0.0001
age,race,endstage.renal.disease,asthma;-0.0000
age,race,endstage.renal.disease,copd;0.0001
age,race,endstage.renal.disease,dementia;-0.0000
age,race,endstage.renal.disease,cancer;-0.0000
age,race,chronic.kidney.disease,asthma;-0.0000
age,race,chronic.kidney.disease,copd;0.0001
age,race,chronic.kidney.disease,dementia;0.0002
age,race,chronic.kidney.disease,cancer;-0.0001
age,race,asthma,copd;0.0006
age,race,asthma,dementia;0.0000
age,race,asthma,cancer;-0.0001
age,race,copd,dementia;0.0003
age,race,copd,cancer;-0.0001
age,race,dementia,cancer;-0.0003
age,sex,hypertension,hyperlipidemia;-0.0014
age,sex,hypertension,diabetes;-0.0007
age,sex,hypertension,coronary.artery.disease;-0.0140
age,sex,hypertension,chf;0.0009
age,sex,hypertension,cerebrovascular.disease;0.0001
age,sex,hypertension,hepatitis;-0.0000
age,sex,hypertension,endstage.renal.disease;-0.0029
age,sex,hypertension,chronic.kidney.disease;-0.0004
age,sex,hypertension,asthma;-0.0014
age,sex,hypertension,copd;0.0007
age,sex,hypertension,dementia;-0.0001
age,sex,hypertension,cancer;-0.0015
age,sex,hyperlipidemia,diabetes;-0.0393
age,sex,hyperlipidemia,coronary.artery.disease;-0.0059
age,sex,hyperlipidemia,chf;-0.0038
age,sex,hyperlipidemia,cerebrovascular.disease;-0.0015
age,sex,hyperlipidemia,hepatitis;-0.0003
age,sex,hyperlipidemia,endstage.renal.disease;-0.0006
age,sex,hyperlipidemia,chronic.kidney.disease;-0.0017
age,sex,hyperlipidemia,asthma;-0.0004
age,sex,hyperlipidemia,copd;-0.0017
age,sex,hyperlipidemia,dementia;0.0004
age,sex,hyperlipidemia,cancer;-0.0011
age,sex,diabetes,coronary.artery.disease;-0.0000
age,sex,diabetes,chf;0.0007
age,sex,diabetes,cerebrovascular.disease;-0.0013
age,sex,diabetes,hepatitis;0.0001
age,sex,diabetes,endstage.renal.disease;-0.0063
age,sex,diabetes,chronic.kidney.disease;0.0005
age,sex,diabetes,asthma;-0.0002
age,sex,diabetes,copd;-0.0011
age,sex,diabetes,dementia;0.0027
age,sex,diabetes,cancer;0.0014
age,sex,coronary.artery.disease,chf;-0.0068
age,sex,coronary.artery.disease,cerebrovascular.disease;-0.0011
age,sex,coronary.artery.disease,hepatitis;-0.0004
age,sex,coronary.artery.disease,endstage.renal.disease;-0.0024
age,sex,coronary.artery.disease,chronic.kidney.disease;-0.0013
age,sex,coronary.artery.disease,asthma;-0.0015
age,sex,coronary.artery.disease,copd;-0.0026
age,sex,coronary.artery.disease,dementia;-0.0003
age,sex,coronary.artery.disease,cancer;-0.0021
age,sex,chf,cerebrovascular.disease;-0.0007
age,sex,chf,hepatitis;-0.0002
age,sex,chf,endstage.renal.disease;-0.0010
age,sex,chf,chronic.kidney.disease;-0.0019
age,sex,chf,asthma;-0.0005
age,sex,chf,copd;-0.0004
age,sex,chf,dementia;0.0004
age,sex,chf,cancer;-0.0009
age,sex,cerebrovascular.disease,hepatitis;0.0000
age,sex,cerebrovascular.disease,endstage.renal.disease;-0.0002
age,sex,cerebrovascular.disease,chronic.kidney.disease;-0.0002
age,sex,cerebrovascular.disease,asthma;-0.0000
age,sex,cerebrovascular.disease,copd;-0.0002
age,sex,cerebrovascular.disease,dementia;0.0004
age,sex,cerebrovascular.disease,cancer;-0.0001
age,sex,hepatitis,endstage.renal.disease;-0.0006
age,sex,hepatitis,chronic.kidney.disease;0.0000
age,sex,hepatitis,asthma;0.0000
age,sex,hepatitis,copd;0.0000
age,sex,hepatitis,dementia;-0.0001
age,sex,hepatitis,cancer;0.0000
age,sex,endstage.renal.disease,chronic.kidney.disease;-0.0003
age,sex,endstage.renal.disease,asthma;-0.0000
age,sex,endstage.renal.disease,copd;-0.0002
age,sex,endstage.renal.disease,dementia;-0.0001
age,sex,endstage.renal.disease,cancer;-0.0000
age,sex,chronic.kidney.disease,asthma;-0.0000
age,sex,chronic.kidney.disease,copd;-0.0001
age,sex,chronic.kidney.disease,dementia;0.0002
age,sex,chronic.kidney.disease,cancer;-0.0001
age,sex,asthma,copd;-0.0006
age,sex,asthma,dementia;0.0000
age,sex,asthma,cancer;-0.0000
age,sex,copd,dementia;0.0000
age,sex,copd,cancer;-0.0002
age,sex,dementia,cancer;-0.0000
age,hypertension,hyperlipidemia,diabetes;-0.0024
age,hypertension,hyperlipidemia,coronary.artery.disease;-0.0006
age,hypertension,hyperlipidemia,chf;-0.0003
age,hypertension,hyperlipidemia,cerebrovascular.disease;0.0002
age,hypertension,hyperlipidemia,hepatitis;-0.0001
age,hypertension,hyperlipidemia,endstage.renal.disease;-0.0001
age,hypertension,hyperlipidemia,chronic.kidney.disease;-0.0002
age,hypertension,hyperlipidemia,asthma;-0.0003
age,hypertension,hyperlipidemia,copd;-0.0001
age,hypertension,hyperlipidemia,dementia;-0.0001
age,hypertension,hyperlipidemia,cancer;-0.0000
age,hypertension,diabetes,coronary.artery.disease;-0.0052
age,hypertension,diabetes,chf;-0.0020
age,hypertension,diabetes,cerebrovascular.disease;-0.0001
age,hypertension,diabetes,hepatitis;-0.0002
age,hypertension,diabetes,endstage.renal.disease;-0.0019
age,hypertension,diabetes,chronic.kidney.disease;-0.0004
age,hypertension,diabetes,asthma;-0.0011
age,hypertension,diabetes,copd;-0.0010
age,hypertension,diabetes,dementia;-0.0004
age,hypertension,diabetes,cancer;-0.0005
age,hypertension,coronary.artery.disease,chf;-0.0041
age,hypertension,coronary.artery.disease,cerebrovascular.disease;0.0004
age,hypertension,coronary.artery.disease,hepatitis;-0.0001
age,hypertension,coronary.artery.disease,endstage.renal.disease;-0.0006
age,hypertension,coronary.artery.disease,chronic.kidney.disease;-0.0002
age,hypertension,coronary.artery.disease,asthma;-0.0007
age,hypertension,coronary.artery.disease,copd;-0.0004
age,hypertension,coronary.artery.disease,dementia;0.0001
age,hypertension,coronary.artery.disease,cancer;0.0004
age,hypertension,chf,cerebrovascular.disease;0.0000
age,hypertension,chf,hepatitis;-0.0001
age,hypertension,chf,endstage.renal.disease;-0.0000
age,hypertension,chf,chronic.kidney.disease;-0.0000
age,hypertension,chf,asthma;-0.0002
age,hypertension,chf,copd;0.0003
age,hypertension,chf,dementia;0.0004
age,hypertension,chf,cancer;0.0003
age,hypertension,cerebrovascular.disease,hepatitis;0.0000
age,hypertension,cerebrovascular.disease,endstage.renal.disease;0.0000
age,hypertension,cerebrovascular.disease,chronic.kidney.disease;0.0000
age,hypertension,cerebrovascular.disease,asthma;-0.0000
age,hypertension,cerebrovascular.disease,copd;0.0001
age,hypertension,cerebrovascular.disease,dementia;0.0000
age,hypertension,cerebrovascular.disease,cancer;0.0001
age,hypertension,hepatitis,endstage.renal.disease;-0.0004
age,hypertension,hepatitis,chronic.kidney.disease;-0.0000
age,hypertension,hepatitis,asthma;0.0000
age,hypertension,hepatitis,copd;-0.0000
age,hypertension,hepatitis,dementia;-0.0000
age,hypertension,hepatitis,cancer;-0.0000
age,hypertension,endstage.renal.disease,chronic.kidney.disease;-0.0001
age,hypertension,endstage.renal.disease,asthma;0.0000
age,hypertension,endstage.renal.disease,copd;-0.0000
age,hypertension,endstage.renal.disease,dementia;-0.0000
age,hypertension,endstage.renal.disease,cancer;0.0000
age,hypertension,chronic.kidney.disease,asthma;-0.0000
age,hypertension,chronic.kidney.disease,copd;-0.0001
age,hypertension,chronic.kidney.disease,dementia;-0.0001
age,hypertension,chronic.kidney.disease,cancer;-0.0001
age,hypertension,asthma,copd;-0.0011
age,hypertension,asthma,dementia;-0.0000
age,hypertension,asthma,cancer;-0.0001
age,hypertension,copd,dementia;-0.0000
age,hypertension,copd,cancer;-0.0003
age,hypertension,dementia,cancer;0.0001
age,hyperlipidemia,diabetes,coronary.artery.disease;-0.0266
age,hyperlipidemia,diabetes,chf;-0.0101
age,hyperlipidemia,diabetes,cerebrovascular.disease;-0.0013
age,hyperlipidemia,diabetes,hepatitis;0.0000
age,hyperlipidemia,diabetes,endstage.renal.disease;-0.0002
age,hyperlipidemia,diabetes,chronic.kidney.disease;0.0000
age,hyperlipidemia,diabetes,asthma;-0.0004
age,hyperlipidemia,diabetes,copd;-0.0008
age,hyperlipidemia,diabetes,dementia;-0.0001
age,hyperlipidemia,diabetes,cancer;-0.0015
age,hyperlipidemia,coronary.artery.disease,chf;-0.0055
age,hyperlipidemia,coronary.artery.disease,cerebrovascular.disease;-0.0004
age,hyperlipidemia,coronary.artery.disease,hepatitis;-0.0000
age,hyperlipidemia,coronary.artery.disease,endstage.renal.disease;0.0003
age,hyperlipidemia,coronary.artery.disease,chronic.kidney.disease;-0.0006
age,hyperlipidemia,coronary.artery.disease,asthma;0.0002
age,hyperlipidemia,coronary.artery.disease,copd;-0.0009
age,hyperlipidemia,coronary.artery.disease,dementia;0.0004
age,hyperlipidemia,coronary.artery.disease,cancer;0.0003
age,hyperlipidemia,chf,cerebrovascular.disease;0.0003
age,hyperlipidemia,chf,hepatitis;-0.0000
age,hyperlipidemia,chf,endstage.renal.disease;-0.0001
age,hyperlipidemia,chf,chronic.kidney.disease;-0.0010
age,hyperlipidemia,chf,asthma;-0.0001
age,hyperlipidemia,chf,copd;0.0002
age,hyperlipidemia,chf,dementia;0.0002
age,hyperlipidemia,chf,cancer;0.0003
age,hyperlipidemia,cerebrovascular.disease,hepatitis;0.0000
age,hyperlipidemia,cerebrovascular.disease,endstage.renal.disease;-0.0001
age,hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease;-0.0001
age,hyperlipidemia,cerebrovascular.disease,asthma;-0.0001
age,hyperlipidemia,cerebrovascular.disease,copd;-0.0000
age,hyperlipidemia,cerebrovascular.disease,dementia;0.0011
age,hyperlipidemia,cerebrovascular.disease,cancer;0.0001
age,hyperlipidemia,hepatitis,endstage.renal.disease;0.0000
age,hyperlipidemia,hepatitis,chronic.kidney.disease;-0.0000
age,hyperlipidemia,hepatitis,asthma;0.0000
age,hyperlipidemia,hepatitis,copd;0.0000
age,hyperlipidemia,hepatitis,dementia;-0.0000
age,hyperlipidemia,hepatitis,cancer;-0.0001
age,hyperlipidemia,endstage.renal.disease,chronic.kidney.disease;-0.0002
age,hyperlipidemia,endstage.renal.disease,asthma;-0.0000
age,hyperlipidemia,endstage.renal.disease,copd;-0.0001
age,hyperlipidemia,endstage.renal.disease,dementia;-0.0001
age,hyperlipidemia,endstage.renal.disease,cancer;0.0001
age,hyperlipidemia,chronic.kidney.disease,asthma;-0.0000
age,hyperlipidemia,chronic.kidney.disease,copd;-0.0000
age,hyperlipidemia,chronic.kidney.disease,dementia;-0.0002
age,hyperlipidemia,chronic.kidney.disease,cancer;-0.0002
age,hyperlipidemia,asthma,copd;0.0000
age,hyperlipidemia,asthma,dementia;-0.0000
age,hyperlipidemia,asthma,cancer;0.0000
age,hyperlipidemia,copd,dementia;0.0000
age,hyperlipidemia,copd,cancer;0.0002
age,hyperlipidemia,dementia,cancer;0.0003
age,diabetes,coronary.artery.disease,chf;-0.0040
age,diabetes,coronary.artery.disease,cerebrovascular.disease;-0.0010
age,diabetes,coronary.artery.disease,hepatitis;0.0000
age,diabetes,coronary.artery.disease,endstage.renal.disease;-0.0005
age,diabetes,coronary.artery.disease,chronic.kidney.disease;-0.0004
age,diabetes,coronary.artery.disease,asthma;-0.0009
age,diabetes,coronary.artery.disease,copd;-0.0009
age,diabetes,coronary.artery.disease,dementia;-0.0001
age,diabetes,coronary.artery.disease,cancer;-0.0008
age,diabetes,chf,cerebrovascular.disease;-0.0001
age,diabetes,chf,hepatitis;-0.0001
age,diabetes,chf,endstage.renal.disease;-0.0008
age,diabetes,chf,chronic.kidney.disease;0.0010
age,diabetes,chf,asthma;-0.0003
age,diabetes,chf,copd;-0.0002
age,diabetes,chf,dementia;-0.0001
age,diabetes,chf,cancer;-0.0004
age,diabetes,cerebrovascular.disease,hepatitis;-0.0001
age,diabetes,cerebrovascular.disease,endstage.renal.disease;-0.0003
age,diabetes,cerebrovascular.disease,chronic.kidney.disease;-0.0001
age,diabetes,cerebrovascular.disease,asthma;-0.0001
age,diabetes,cerebrovascular.disease,copd;0.0000
age,diabetes,cerebrovascular.disease,dementia;0.0001
age,diabetes,cerebrovascular.disease,cancer;-0.0002
age,diabetes,hepatitis,endstage.renal.disease;-0.0000
age,diabetes,hepatitis,chronic.kidney.disease;-0.0000
age,diabetes,hepatitis,asthma;-0.0001
age,diabetes,hepatitis,copd;0.0000
age,diabetes,hepatitis,dementia;-0.0001
age,diabetes,hepatitis,cancer;-0.0000
age,diabetes,endstage.renal.disease,chronic.kidney.disease;-0.0000
age,diabetes,endstage.renal.disease,asthma;0.0002
age,diabetes,endstage.renal.disease,copd;-0.0002
age,diabetes,endstage.renal.disease,dementia;-0.0001
age,diabetes,endstage.renal.disease,cancer;0.0000
age,diabetes,chronic.kidney.disease,asthma;-0.0000
age,diabetes,chronic.kidney.disease,copd;-0.0001
age,diabetes,chronic.kidney.disease,dementia;0.0002
age,diabetes,chronic.kidney.disease,cancer;-0.0001
age,diabetes,asthma,copd;-0.0001
age,diabetes,asthma,dementia;-0.0000
age,diabetes,asthma,cancer;-0.0001
age,diabetes,copd,dementia;-0.0003
age,diabetes,copd,cancer;-0.0002
age,diabetes,dementia,cancer;-0.0002
age,coronary.artery.disease,chf,cerebrovascular.disease;0.0001
age,coronary.artery.disease,chf,hepatitis;-0.0001
age,coronary.artery.disease,chf,endstage.renal.disease;-0.0004
age,coronary.artery.disease,chf,chronic.kidney.disease;0.0002
age,coronary.artery.disease,chf,asthma;-0.0010
age,coronary.artery.disease,chf,copd;0.0004
age,coronary.artery.disease,chf,dementia;0.0020
age,coronary.artery.disease,chf,cancer;0.0001
age,coronary.artery.disease,cerebrovascular.disease,hepatitis;0.0000
age,coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;0.0002
age,coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;0.0000
age,coronary.artery.disease,cerebrovascular.disease,asthma;0.0000
age,coronary.artery.disease,cerebrovascular.disease,copd;0.0000
age,coronary.artery.disease,cerebrovascular.disease,dementia;0.0004
age,coronary.artery.disease,cerebrovascular.disease,cancer;-0.0000
age,coronary.artery.disease,hepatitis,endstage.renal.disease;0.0000
age,coronary.artery.disease,hepatitis,chronic.kidney.disease;0.0001
age,coronary.artery.disease,hepatitis,asthma;-0.0000
age,coronary.artery.disease,hepatitis,copd;-0.0000
age,coronary.artery.disease,hepatitis,dementia;-0.0000
age,coronary.artery.disease,hepatitis,cancer;-0.0000
age,coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;0.0000
age,coronary.artery.disease,endstage.renal.disease,asthma;-0.0000
age,coronary.artery.disease,endstage.renal.disease,copd;0.0000
age,coronary.artery.disease,endstage.renal.disease,dementia;-0.0000
age,coronary.artery.disease,endstage.renal.disease,cancer;0.0000
age,coronary.artery.disease,chronic.kidney.disease,asthma;0.0001
age,coronary.artery.disease,chronic.kidney.disease,copd;0.0004
age,coronary.artery.disease,chronic.kidney.disease,dementia;0.0004
age,coronary.artery.disease,chronic.kidney.disease,cancer;0.0000
age,coronary.artery.disease,asthma,copd;-0.0004
age,coronary.artery.disease,asthma,dementia;0.0001
age,coronary.artery.disease,asthma,cancer;0.0000
age,coronary.artery.disease,copd,dementia;-0.0000
age,coronary.artery.disease,copd,cancer;0.0002
age,coronary.artery.disease,dementia,cancer;0.0006
age,chf,cerebrovascular.disease,hepatitis;-0.0000
age,chf,cerebrovascular.disease,endstage.renal.disease;-0.0000
age,chf,cerebrovascular.disease,chronic.kidney.disease;-0.0001
age,chf,cerebrovascular.disease,asthma;-0.0000
age,chf,cerebrovascular.disease,copd;-0.0000
age,chf,cerebrovascular.disease,dementia;0.0003
age,chf,cerebrovascular.disease,cancer;-0.0001
age,chf,hepatitis,endstage.renal.disease;-0.0000
age,chf,hepatitis,chronic.kidney.disease;-0.0000
age,chf,hepatitis,asthma;-0.0000
age,chf,hepatitis,copd;-0.0000
age,chf,hepatitis,dementia;-0.0000
age,chf,hepatitis,cancer;0.0000
age,chf,endstage.renal.disease,chronic.kidney.disease;-0.0001
age,chf,endstage.renal.disease,asthma;0.0000
age,chf,endstage.renal.disease,copd;-0.0000
age,chf,endstage.renal.disease,dementia;0.0000
age,chf,endstage.renal.disease,cancer;-0.0000
age,chf,chronic.kidney.disease,asthma;0.0000
age,chf,chronic.kidney.disease,copd;-0.0000
age,chf,chronic.kidney.disease,dementia;-0.0000
age,chf,chronic.kidney.disease,cancer;0.0000
age,chf,asthma,copd;0.0001
age,chf,asthma,dementia;0.0000
age,chf,asthma,cancer;0.0000
age,chf,copd,dementia;0.0001
age,chf,copd,cancer;-0.0000
age,chf,dementia,cancer;0.0002
age,cerebrovascular.disease,hepatitis,endstage.renal.disease;0.0000
age,cerebrovascular.disease,hepatitis,chronic.kidney.disease;0.0000
age,cerebrovascular.disease,hepatitis,asthma;-0.0000
age,cerebrovascular.disease,hepatitis,copd;-0.0000
age,cerebrovascular.disease,hepatitis,dementia;-0.0000
age,cerebrovascular.disease,hepatitis,cancer;-0.0000
age,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;-0.0000
age,cerebrovascular.disease,endstage.renal.disease,asthma;0.0000
age,cerebrovascular.disease,endstage.renal.disease,copd;-0.0000
age,cerebrovascular.disease,endstage.renal.disease,dementia;-0.0000
age,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
age,cerebrovascular.disease,chronic.kidney.disease,asthma;-0.0000
age,cerebrovascular.disease,chronic.kidney.disease,copd;-0.0000
age,cerebrovascular.disease,chronic.kidney.disease,dementia;0.0000
age,cerebrovascular.disease,chronic.kidney.disease,cancer;0.0000
age,cerebrovascular.disease,asthma,copd;0.0001
age,cerebrovascular.disease,asthma,dementia;0.0000
age,cerebrovascular.disease,asthma,cancer;0.0000
age,cerebrovascular.disease,copd,dementia;0.0000
age,cerebrovascular.disease,copd,cancer;0.0000
age,cerebrovascular.disease,dementia,cancer;0.0001
age,hepatitis,endstage.renal.disease,chronic.kidney.disease;0.0000
age,hepatitis,endstage.renal.disease,asthma;0.0000
age,hepatitis,endstage.renal.disease,copd;-0.0000
age,hepatitis,endstage.renal.disease,dementia;-0.0000
age,hepatitis,endstage.renal.disease,cancer;-0.0000
age,hepatitis,chronic.kidney.disease,asthma;0.0000
age,hepatitis,chronic.kidney.disease,copd;-0.0000
age,hepatitis,chronic.kidney.disease,dementia;-0.0000
age,hepatitis,chronic.kidney.disease,cancer;-0.0000
age,hepatitis,asthma,copd;-0.0000
age,hepatitis,asthma,dementia;0.0000
age,hepatitis,asthma,cancer;-0.0000
age,hepatitis,copd,dementia;0.0000
age,hepatitis,copd,cancer;0.0000
age,hepatitis,dementia,cancer;0.0000
age,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
age,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
age,endstage.renal.disease,chronic.kidney.disease,dementia;-0.0000
age,endstage.renal.disease,chronic.kidney.disease,cancer;0.0000
age,endstage.renal.disease,asthma,copd;-0.0000
age,endstage.renal.disease,asthma,dementia;-0.0000
age,endstage.renal.disease,asthma,cancer;0.0000
age,endstage.renal.disease,copd,dementia;-0.0000
age,endstage.renal.disease,copd,cancer;-0.0000
age,endstage.renal.disease,dementia,cancer;0.0000
age,chronic.kidney.disease,asthma,copd;-0.0001
age,chronic.kidney.disease,asthma,dementia;-0.0000
age,chronic.kidney.disease,asthma,cancer;0.0000
age,chronic.kidney.disease,copd,dementia;-0.0000
age,chronic.kidney.disease,copd,cancer;0.0000
age,chronic.kidney.disease,dementia,cancer;-0.0000
age,asthma,copd,dementia;-0.0001
age,asthma,copd,cancer;-0.0001
age,asthma,dementia,cancer;0.0000
age,copd,dementia,cancer;0.0000
race,sex,hypertension,hyperlipidemia;-0.0002
race,sex,hypertension,diabetes;-0.0083
race,sex,hypertension,coronary.artery.disease;0.0054
race,sex,hypertension,chf;0.0097
race,sex,hypertension,cerebrovascular.disease;-0.0005
race,sex,hypertension,hepatitis;0.0009
race,sex,hypertension,endstage.renal.disease;-0.0005
race,sex,hypertension,chronic.kidney.disease;-0.0001
race,sex,hypertension,asthma;0.0007
race,sex,hypertension,copd;0.0021
race,sex,hypertension,dementia;-0.0001
race,sex,hypertension,cancer;0.0020
race,sex,hyperlipidemia,diabetes;-0.0125
race,sex,hyperlipidemia,coronary.artery.disease;-0.0165
race,sex,hyperlipidemia,chf;-0.0020
race,sex,hyperlipidemia,cerebrovascular.disease;-0.0005
race,sex,hyperlipidemia,hepatitis;-0.0003
race,sex,hyperlipidemia,endstage.renal.disease;-0.0009
race,sex,hyperlipidemia,chronic.kidney.disease;-0.0010
race,sex,hyperlipidemia,asthma;0.0000
race,sex,hyperlipidemia,copd;0.0000
race,sex,hyperlipidemia,dementia;-0.0026
race,sex,hyperlipidemia,cancer;-0.0011
race,sex,diabetes,coronary.artery.disease;-0.0144
race,sex,diabetes,chf;-0.0018
race,sex,diabetes,cerebrovascular.disease;-0.0011
race,sex,diabetes,hepatitis;-0.0003
race,sex,diabetes,endstage.renal.disease;-0.0037
race,sex,diabetes,chronic.kidney.disease;-0.0020
race,sex,diabetes,asthma;-0.0006
race,sex,diabetes,copd;-0.0001
race,sex,diabetes,dementia;-0.0006
race,sex,diabetes,cancer;-0.0025
race,sex,coronary.artery.disease,chf;-0.0107
race,sex,coronary.artery.disease,cerebrovascular.disease;-0.0014
race,sex,coronary.artery.disease,hepatitis;-0.0002
race,sex,coronary.artery.disease,endstage.renal.disease;-0.0018
race,sex,coronary.artery.disease,chronic.kidney.disease;-0.0021
race,sex,coronary.artery.disease,asthma;-0.0013
race,sex,coronary.artery.disease,copd;-0.0010
race,sex,coronary.artery.disease,dementia;-0.0005
race,sex,coronary.artery.disease,cancer;-0.0028
race,sex,chf,cerebrovascular.disease;-0.0002
race,sex,chf,hepatitis;-0.0000
race,sex,chf,endstage.renal.disease;-0.0006
race,sex,chf,chronic.kidney.disease;0.0007
race,sex,chf,asthma;-0.0003
race,sex,chf,copd;0.0001
race,sex,chf,dementia;-0.0004
race,sex,chf,cancer;-0.0020
race,sex,cerebrovascular.disease,hepatitis;0.0000
race,sex,cerebrovascular.disease,endstage.renal.disease;-0.0001
race,sex,cerebrovascular.disease,chronic.kidney.disease;0.0000
race,sex,cerebrovascular.disease,asthma;-0.0001
race,sex,cerebrovascular.disease,copd;0.0002
race,sex,cerebrovascular.disease,dementia;-0.0000
race,sex,cerebrovascular.disease,cancer;0.0000
race,sex,hepatitis,endstage.renal.disease;-0.0002
race,sex,hepatitis,chronic.kidney.disease;-0.0000
race,sex,hepatitis,asthma;0.0000
race,sex,hepatitis,copd;-0.0000
race,sex,hepatitis,dementia;-0.0001
race,sex,hepatitis,cancer;-0.0003
race,sex,endstage.renal.disease,chronic.kidney.disease;-0.0002
race,sex,endstage.renal.disease,asthma;-0.0001
race,sex,endstage.renal.disease,copd;-0.0001
race,sex,endstage.renal.disease,dementia;-0.0000
race,sex,endstage.renal.disease,cancer;-0.0000
race,sex,chronic.kidney.disease,asthma;0.0000
race,sex,chronic.kidney.disease,copd;0.0000
race,sex,chronic.kidney.disease,dementia;0.0003
race,sex,chronic.kidney.disease,cancer;-0.0000
race,sex,asthma,copd;-0.0002
race,sex,asthma,dementia;0.0001
race,sex,asthma,cancer;-0.0000
race,sex,copd,dementia;-0.0001
race,sex,copd,cancer;0.0000
race,sex,dementia,cancer;-0.0001
race,hypertension,hyperlipidemia,diabetes;-0.0012
race,hypertension,hyperlipidemia,coronary.artery.disease;-0.0008
race,hypertension,hyperlipidemia,chf;-0.0005
race,hypertension,hyperlipidemia,cerebrovascular.disease;-0.0001
race,hypertension,hyperlipidemia,hepatitis;-0.0000
race,hypertension,hyperlipidemia,endstage.renal.disease;-0.0000
race,hypertension,hyperlipidemia,chronic.kidney.disease;-0.0004
race,hypertension,hyperlipidemia,asthma;-0.0000
race,hypertension,hyperlipidemia,copd;-0.0004
race,hypertension,hyperlipidemia,dementia;-0.0004
race,hypertension,hyperlipidemia,cancer;-0.0000
race,hypertension,diabetes,coronary.artery.disease;-0.0073
race,hypertension,diabetes,chf;-0.0002
race,hypertension,diabetes,cerebrovascular.disease;-0.0004
race,hypertension,diabetes,hepatitis;-0.0002
race,hypertension,diabetes,endstage.renal.disease;-0.0004
race,hypertension,diabetes,chronic.kidney.disease;-0.0010
race,hypertension,diabetes,asthma;-0.0006
race,hypertension,diabetes,copd;-0.0004
race,hypertension,diabetes,dementia;-0.0005
race,hypertension,diabetes,cancer;-0.0006
race,hypertension,coronary.artery.disease,chf;-0.0049
race,hypertension,coronary.artery.disease,cerebrovascular.disease;-0.0002
race,hypertension,coronary.artery.disease,hepatitis;-0.0000
race,hypertension,coronary.artery.disease,endstage.renal.disease;-0.0009
race,hypertension,coronary.artery.disease,chronic.kidney.disease;-0.0015
race,hypertension,coronary.artery.disease,asthma;0.0001
race,hypertension,coronary.artery.disease,copd;-0.0001
race,hypertension,coronary.artery.disease,dementia;-0.0017
race,hypertension,coronary.artery.disease,cancer;0.0005
race,hypertension,chf,cerebrovascular.disease;-0.0001
race,hypertension,chf,hepatitis;-0.0000
race,hypertension,chf,endstage.renal.disease;-0.0001
race,hypertension,chf,chronic.kidney.disease;-0.0007
race,hypertension,chf,asthma;0.0001
race,hypertension,chf,copd;0.0003
race,hypertension,chf,dementia;-0.0002
race,hypertension,chf,cancer;-0.0005
race,hypertension,cerebrovascular.disease,hepatitis;0.0000
race,hypertension,cerebrovascular.disease,endstage.renal.disease;-0.0001
race,hypertension,cerebrovascular.disease,chronic.kidney.disease;-0.0001
race,hypertension,cerebrovascular.disease,asthma;0.0000
race,hypertension,cerebrovascular.disease,copd;-0.0000
race,hypertension,cerebrovascular.disease,dementia;-0.0005
race,hypertension,cerebrovascular.disease,cancer;0.0000
race,hypertension,hepatitis,endstage.renal.disease;-0.0001
race,hypertension,hepatitis,chronic.kidney.disease;0.0000
race,hypertension,hepatitis,asthma;0.0000
race,hypertension,hepatitis,copd;-0.0000
race,hypertension,hepatitis,dementia;0.0000
race,hypertension,hepatitis,cancer;-0.0000
race,hypertension,endstage.renal.disease,chronic.kidney.disease;-0.0001
race,hypertension,endstage.renal.disease,asthma;-0.0000
race,hypertension,endstage.renal.disease,copd;-0.0000
race,hypertension,endstage.renal.disease,dementia;-0.0000
race,hypertension,endstage.renal.disease,cancer;-0.0000
race,hypertension,chronic.kidney.disease,asthma;0.0000
race,hypertension,chronic.kidney.disease,copd;-0.0002
race,hypertension,chronic.kidney.disease,dementia;-0.0001
race,hypertension,chronic.kidney.disease,cancer;-0.0001
race,hypertension,asthma,copd;0.0006
race,hypertension,asthma,dementia;0.0001
race,hypertension,asthma,cancer;0.0001
race,hypertension,copd,dementia;-0.0001
race,hypertension,copd,cancer;0.0003
race,hypertension,dementia,cancer;-0.0000
race,hyperlipidemia,diabetes,coronary.artery.disease;-0.0103
race,hyperlipidemia,diabetes,chf;0.0007
race,hyperlipidemia,diabetes,cerebrovascular.disease;-0.0015
race,hyperlipidemia,diabetes,hepatitis;0.0001
race,hyperlipidemia,diabetes,endstage.renal.disease;-0.0003
race,hyperlipidemia,diabetes,chronic.kidney.disease;-0.0002
race,hyperlipidemia,diabetes,asthma;-0.0009
race,hyperlipidemia,diabetes,copd;0.0004
race,hyperlipidemia,diabetes,dementia;0.0004
race,hyperlipidemia,diabetes,cancer;0.0004
race,hyperlipidemia,coronary.artery.disease,chf;-0.0041
race,hyperlipidemia,coronary.artery.disease,cerebrovascular.disease;-0.0009
race,hyperlipidemia,coronary.artery.disease,hepatitis;-0.0001
race,hyperlipidemia,coronary.artery.disease,endstage.renal.disease;-0.0005
race,hyperlipidemia,coronary.artery.disease,chronic.kidney.disease;-0.0019
race,hyperlipidemia,coronary.artery.disease,asthma;-0.0005
race,hyperlipidemia,coronary.artery.disease,copd;-0.0008
race,hyperlipidemia,coronary.artery.disease,dementia;-0.0021
race,hyperlipidemia,coronary.artery.disease,cancer;-0.0011
race,hyperlipidemia,chf,cerebrovascular.disease;-0.0001
race,hyperlipidemia,chf,hepatitis;-0.0001
race,hyperlipidemia,chf,endstage.renal.disease;0.0001
race,hyperlipidemia,chf,chronic.kidney.disease;-0.0013
race,hyperlipidemia,chf,asthma;0.0000
race,hyperlipidemia,chf,copd;-0.0002
race,hyperlipidemia,chf,dementia;-0.0009
race,hyperlipidemia,chf,cancer;-0.0004
race,hyperlipidemia,cerebrovascular.disease,hepatitis;0.0000
race,hyperlipidemia,cerebrovascular.disease,endstage.renal.disease;0.0000
race,hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease;-0.0002
race,hyperlipidemia,cerebrovascular.disease,asthma;-0.0001
race,hyperlipidemia,cerebrovascular.disease,copd;-0.0001
race,hyperlipidemia,cerebrovascular.disease,dementia;-0.0004
race,hyperlipidemia,cerebrovascular.disease,cancer;-0.0001
race,hyperlipidemia,hepatitis,endstage.renal.disease;-0.0000
race,hyperlipidemia,hepatitis,chronic.kidney.disease;-0.0000
race,hyperlipidemia,hepatitis,asthma;0.0000
race,hyperlipidemia,hepatitis,copd;-0.0000
race,hyperlipidemia,hepatitis,dementia;-0.0000
race,hyperlipidemia,hepatitis,cancer;-0.0000
race,hyperlipidemia,endstage.renal.disease,chronic.kidney.disease;-0.0001
race,hyperlipidemia,endstage.renal.disease,asthma;-0.0000
race,hyperlipidemia,endstage.renal.disease,copd;-0.0000
race,hyperlipidemia,endstage.renal.disease,dementia;-0.0000
race,hyperlipidemia,endstage.renal.disease,cancer;-0.0000
race,hyperlipidemia,chronic.kidney.disease,asthma;-0.0000
race,hyperlipidemia,chronic.kidney.disease,copd;-0.0000
race,hyperlipidemia,chronic.kidney.disease,dementia;-0.0001
race,hyperlipidemia,chronic.kidney.disease,cancer;-0.0001
race,hyperlipidemia,asthma,copd;0.0008
race,hyperlipidemia,asthma,dementia;-0.0001
race,hyperlipidemia,asthma,cancer;0.0000
race,hyperlipidemia,copd,dementia;-0.0001
race,hyperlipidemia,copd,cancer;0.0000
race,hyperlipidemia,dementia,cancer;-0.0006
race,diabetes,coronary.artery.disease,chf;0.0015
race,diabetes,coronary.artery.disease,cerebrovascular.disease;-0.0006
race,diabetes,coronary.artery.disease,hepatitis;0.0000
race,diabetes,coronary.artery.disease,endstage.renal.disease;-0.0004
race,diabetes,coronary.artery.disease,chronic.kidney.disease;0.0011
race,diabetes,coronary.artery.disease,asthma;-0.0025
race,diabetes,coronary.artery.disease,copd;0.0004
race,diabetes,coronary.artery.disease,dementia;0.0006
race,diabetes,coronary.artery.disease,cancer;-0.0008
race,diabetes,chf,cerebrovascular.disease;0.0000
race,diabetes,chf,hepatitis;0.0002
race,diabetes,chf,endstage.renal.disease;0.0001
race,diabetes,chf,chronic.kidney.disease;0.0011
race,diabetes,chf,asthma;-0.0005
race,diabetes,chf,copd;0.0003
race,diabetes,chf,dementia;0.0008
race,diabetes,chf,cancer;0.0001
race,diabetes,cerebrovascular.disease,hepatitis;-0.0000
race,diabetes,cerebrovascular.disease,endstage.renal.disease;-0.0000
race,diabetes,cerebrovascular.disease,chronic.kidney.disease;0.0003
race,diabetes,cerebrovascular.disease,asthma;-0.0001
race,diabetes,cerebrovascular.disease,copd;-0.0000
race,diabetes,cerebrovascular.disease,dementia;0.0004
race,diabetes,cerebrovascular.disease,cancer;0.0001
race,diabetes,hepatitis,endstage.renal.disease;0.0000
race,diabetes,hepatitis,chronic.kidney.disease;0.0000
race,diabetes,hepatitis,asthma;-0.0001
race,diabetes,hepatitis,copd;0.0000
race,diabetes,hepatitis,dementia;-0.0000
race,diabetes,hepatitis,cancer;-0.0000
race,diabetes,endstage.renal.disease,chronic.kidney.disease;0.0003
race,diabetes,endstage.renal.disease,asthma;-0.0000
race,diabetes,endstage.renal.disease,copd;0.0001
race,diabetes,endstage.renal.disease,dementia;0.0000
race,diabetes,endstage.renal.disease,cancer;-0.0000
race,diabetes,chronic.kidney.disease,asthma;-0.0002
race,diabetes,chronic.kidney.disease,copd;0.0003
race,diabetes,chronic.kidney.disease,dementia;0.0002
race,diabetes,chronic.kidney.disease,cancer;-0.0001
race,diabetes,asthma,copd;-0.0009
race,diabetes,asthma,dementia;-0.0000
race,diabetes,asthma,cancer;-0.0003
race,diabetes,copd,dementia;0.0001
race,diabetes,copd,cancer;0.0002
race,diabetes,dementia,cancer;0.0001
race,coronary.artery.disease,chf,cerebrovascular.disease;-0.0004
race,coronary.artery.disease,chf,hepatitis;-0.0000
race,coronary.artery.disease,chf,endstage.renal.disease;-0.0010
race,coronary.artery.disease,chf,chronic.kidney.disease;-0.0011
race,coronary.artery.disease,chf,asthma;-0.0004
race,coronary.artery.disease,chf,copd;-0.0003
race,coronary.artery.disease,chf,dementia;-0.0000
race,coronary.artery.disease,chf,cancer;-0.0011
race,coronary.artery.disease,cerebrovascular.disease,hepatitis;0.0000
race,coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;-0.0002
race,coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;-0.0000
race,coronary.artery.disease,cerebrovascular.disease,asthma;-0.0001
race,coronary.artery.disease,cerebrovascular.disease,copd;0.0001
race,coronary.artery.disease,cerebrovascular.disease,dementia;0.0001
race,coronary.artery.disease,cerebrovascular.disease,cancer;-0.0000
race,coronary.artery.disease,hepatitis,endstage.renal.disease;-0.0000
race,coronary.artery.disease,hepatitis,chronic.kidney.disease;-0.0000
race,coronary.artery.disease,hepatitis,asthma;0.0000
race,coronary.artery.disease,hepatitis,copd;0.0000
race,coronary.artery.disease,hepatitis,dementia;-0.0000
race,coronary.artery.disease,hepatitis,cancer;-0.0000
race,coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;-0.0005
race,coronary.artery.disease,endstage.renal.disease,asthma;-0.0000
race,coronary.artery.disease,endstage.renal.disease,copd;-0.0001
race,coronary.artery.disease,endstage.renal.disease,dementia;-0.0002
race,coronary.artery.disease,endstage.renal.disease,cancer;-0.0001
race,coronary.artery.disease,chronic.kidney.disease,asthma;-0.0002
race,coronary.artery.disease,chronic.kidney.disease,copd;-0.0000
race,coronary.artery.disease,chronic.kidney.disease,dementia;-0.0003
race,coronary.artery.disease,chronic.kidney.disease,cancer;-0.0004
race,coronary.artery.disease,asthma,copd;-0.0002
race,coronary.artery.disease,asthma,dementia;-0.0004
race,coronary.artery.disease,asthma,cancer;-0.0001
race,coronary.artery.disease,copd,dementia;-0.0003
race,coronary.artery.disease,copd,cancer;-0.0000
race,coronary.artery.disease,dementia,cancer;-0.0001
race,chf,cerebrovascular.disease,hepatitis;-0.0000
race,chf,cerebrovascular.disease,endstage.renal.disease;-0.0000
race,chf,cerebrovascular.disease,chronic.kidney.disease;0.0001
race,chf,cerebrovascular.disease,asthma;-0.0000
race,chf,cerebrovascular.disease,copd;-0.0000
race,chf,cerebrovascular.disease,dementia;0.0000
race,chf,cerebrovascular.disease,cancer;0.0001
race,chf,hepatitis,endstage.renal.disease;0.0000
race,chf,hepatitis,chronic.kidney.disease;-0.0000
race,chf,hepatitis,asthma;-0.0001
race,chf,hepatitis,copd;0.0000
race,chf,hepatitis,dementia;0.0000
race,chf,hepatitis,cancer;0.0000
race,chf,endstage.renal.disease,chronic.kidney.disease;0.0000
race,chf,endstage.renal.disease,asthma;0.0000
race,chf,endstage.renal.disease,copd;0.0000
race,chf,endstage.renal.disease,dementia;0.0001
race,chf,endstage.renal.disease,cancer;0.0000
race,chf,chronic.kidney.disease,asthma;-0.0001
race,chf,chronic.kidney.disease,copd;0.0002
race,chf,chronic.kidney.disease,dementia;0.0001
race,chf,chronic.kidney.disease,cancer;0.0001
race,chf,asthma,copd;0.0003
race,chf,asthma,dementia;0.0000
race,chf,asthma,cancer;-0.0001
race,chf,copd,dementia;0.0001
race,chf,copd,cancer;0.0001
race,chf,dementia,cancer;0.0001
race,cerebrovascular.disease,hepatitis,endstage.renal.disease;0.0000
race,cerebrovascular.disease,hepatitis,chronic.kidney.disease;-0.0000
race,cerebrovascular.disease,hepatitis,asthma;0.0000
race,cerebrovascular.disease,hepatitis,copd;-0.0000
race,cerebrovascular.disease,hepatitis,dementia;0.0000
race,cerebrovascular.disease,hepatitis,cancer;-0.0000
race,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;0.0000
race,cerebrovascular.disease,endstage.renal.disease,asthma;-0.0000
race,cerebrovascular.disease,endstage.renal.disease,copd;-0.0000
race,cerebrovascular.disease,endstage.renal.disease,dementia;0.0000
race,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
race,cerebrovascular.disease,chronic.kidney.disease,asthma;-0.0000
race,cerebrovascular.disease,chronic.kidney.disease,copd;0.0000
race,cerebrovascular.disease,chronic.kidney.disease,dementia;0.0000
race,cerebrovascular.disease,chronic.kidney.disease,cancer;0.0000
race,cerebrovascular.disease,asthma,copd;0.0001
race,cerebrovascular.disease,asthma,dementia;-0.0000
race,cerebrovascular.disease,asthma,cancer;-0.0000
race,cerebrovascular.disease,copd,dementia;-0.0000
race,cerebrovascular.disease,copd,cancer;-0.0000
race,cerebrovascular.disease,dementia,cancer;0.0001
race,hepatitis,endstage.renal.disease,chronic.kidney.disease;-0.0000
race,hepatitis,endstage.renal.disease,asthma;-0.0000
race,hepatitis,endstage.renal.disease,copd;-0.0000
race,hepatitis,endstage.renal.disease,dementia;-0.0000
race,hepatitis,endstage.renal.disease,cancer;-0.0000
race,hepatitis,chronic.kidney.disease,asthma;0.0000
race,hepatitis,chronic.kidney.disease,copd;0.0000
race,hepatitis,chronic.kidney.disease,dementia;0.0000
race,hepatitis,chronic.kidney.disease,cancer;-0.0000
race,hepatitis,asthma,copd;0.0000
race,hepatitis,asthma,dementia;0.0000
race,hepatitis,asthma,cancer;0.0000
race,hepatitis,copd,dementia;0.0000
race,hepatitis,copd,cancer;0.0001
race,hepatitis,dementia,cancer;-0.0000
race,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
race,endstage.renal.disease,chronic.kidney.disease,copd;0.0000
race,endstage.renal.disease,chronic.kidney.disease,dementia;-0.0000
race,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
race,endstage.renal.disease,asthma,copd;0.0000
race,endstage.renal.disease,asthma,dementia;-0.0000
race,endstage.renal.disease,asthma,cancer;-0.0000
race,endstage.renal.disease,copd,dementia;-0.0000
race,endstage.renal.disease,copd,cancer;-0.0000
race,endstage.renal.disease,dementia,cancer;0.0000
race,chronic.kidney.disease,asthma,copd;0.0001
race,chronic.kidney.disease,asthma,dementia;0.0001
race,chronic.kidney.disease,asthma,cancer;0.0000
race,chronic.kidney.disease,copd,dementia;0.0000
race,chronic.kidney.disease,copd,cancer;0.0000
race,chronic.kidney.disease,dementia,cancer;0.0001
race,asthma,copd,dementia;0.0001
race,asthma,copd,cancer;0.0002
race,asthma,dementia,cancer;0.0000
race,copd,dementia,cancer;-0.0000
sex,hypertension,hyperlipidemia,diabetes;-0.0020
sex,hypertension,hyperlipidemia,coronary.artery.disease;-0.0004
sex,hypertension,hyperlipidemia,chf;0.0004
sex,hypertension,hyperlipidemia,cerebrovascular.disease;-0.0001
sex,hypertension,hyperlipidemia,hepatitis;-0.0000
sex,hypertension,hyperlipidemia,endstage.renal.disease;-0.0000
sex,hypertension,hyperlipidemia,chronic.kidney.disease;-0.0001
sex,hypertension,hyperlipidemia,asthma;0.0000
sex,hypertension,hyperlipidemia,copd;-0.0002
sex,hypertension,hyperlipidemia,dementia;-0.0000
sex,hypertension,hyperlipidemia,cancer;-0.0000
sex,hypertension,diabetes,coronary.artery.disease;0.0003
sex,hypertension,diabetes,chf;-0.0004
sex,hypertension,diabetes,cerebrovascular.disease;0.0002
sex,hypertension,diabetes,hepatitis;-0.0001
sex,hypertension,diabetes,endstage.renal.disease;-0.0015
sex,hypertension,diabetes,chronic.kidney.disease;-0.0002
sex,hypertension,diabetes,asthma;-0.0003
sex,hypertension,diabetes,copd;-0.0000
sex,hypertension,diabetes,dementia;-0.0003
sex,hypertension,diabetes,cancer;0.0002
sex,hypertension,coronary.artery.disease,chf;0.0006
sex,hypertension,coronary.artery.disease,cerebrovascular.disease;-0.0005
sex,hypertension,coronary.artery.disease,hepatitis;0.0000
sex,hypertension,coronary.artery.disease,endstage.renal.disease;-0.0005
sex,hypertension,coronary.artery.disease,chronic.kidney.disease;-0.0007
sex,hypertension,coronary.artery.disease,asthma;-0.0006
sex,hypertension,coronary.artery.disease,copd;-0.0003
sex,hypertension,coronary.artery.disease,dementia;-0.0007
sex,hypertension,coronary.artery.disease,cancer;-0.0001
sex,hypertension,chf,cerebrovascular.disease;0.0001
sex,hypertension,chf,hepatitis;0.0000
sex,hypertension,chf,endstage.renal.disease;-0.0002
sex,hypertension,chf,chronic.kidney.disease;-0.0002
sex,hypertension,chf,asthma;0.0000
sex,hypertension,chf,copd;-0.0001
sex,hypertension,chf,dementia;-0.0001
sex,hypertension,chf,cancer;0.0006
sex,hypertension,cerebrovascular.disease,hepatitis;0.0000
sex,hypertension,cerebrovascular.disease,endstage.renal.disease;-0.0001
sex,hypertension,cerebrovascular.disease,chronic.kidney.disease;-0.0000
sex,hypertension,cerebrovascular.disease,asthma;-0.0001
sex,hypertension,cerebrovascular.disease,copd;-0.0000
sex,hypertension,cerebrovascular.disease,dementia;-0.0000
sex,hypertension,cerebrovascular.disease,cancer;0.0000
sex,hypertension,hepatitis,endstage.renal.disease;-0.0001
sex,hypertension,hepatitis,chronic.kidney.disease;0.0000
sex,hypertension,hepatitis,asthma;-0.0000
sex,hypertension,hepatitis,copd;0.0000
sex,hypertension,hepatitis,dementia;0.0000
sex,hypertension,hepatitis,cancer;0.0001
sex,hypertension,endstage.renal.disease,chronic.kidney.disease;-0.0001
sex,hypertension,endstage.renal.disease,asthma;-0.0001
sex,hypertension,endstage.renal.disease,copd;0.0000
sex,hypertension,endstage.renal.disease,dementia;0.0000
sex,hypertension,endstage.renal.disease,cancer;-0.0000
sex,hypertension,chronic.kidney.disease,asthma;-0.0001
sex,hypertension,chronic.kidney.disease,copd;-0.0003
sex,hypertension,chronic.kidney.disease,dementia;-0.0000
sex,hypertension,chronic.kidney.disease,cancer;-0.0000
sex,hypertension,asthma,copd;-0.0002
sex,hypertension,asthma,dementia;0.0000
sex,hypertension,asthma,cancer;-0.0000
sex,hypertension,copd,dementia;-0.0002
sex,hypertension,copd,cancer;0.0000
sex,hypertension,dementia,cancer;-0.0001
sex,hyperlipidemia,diabetes,coronary.artery.disease;-0.0167
sex,hyperlipidemia,diabetes,chf;-0.0061
sex,hyperlipidemia,diabetes,cerebrovascular.disease;-0.0017
sex,hyperlipidemia,diabetes,hepatitis;-0.0004
sex,hyperlipidemia,diabetes,endstage.renal.disease;-0.0023
sex,hyperlipidemia,diabetes,chronic.kidney.disease;-0.0031
sex,hyperlipidemia,diabetes,asthma;-0.0007
sex,hyperlipidemia,diabetes,copd;-0.0010
sex,hyperlipidemia,diabetes,dementia;-0.0022
sex,hyperlipidemia,diabetes,cancer;-0.0017
sex,hyperlipidemia,coronary.artery.disease,chf;-0.0001
sex,hyperlipidemia,coronary.artery.disease,cerebrovascular.disease;-0.0010
sex,hyperlipidemia,coronary.artery.disease,hepatitis;-0.0000
sex,hyperlipidemia,coronary.artery.disease,endstage.renal.disease;-0.0002
sex,hyperlipidemia,coronary.artery.disease,chronic.kidney.disease;-0.0007
sex,hyperlipidemia,coronary.artery.disease,asthma;-0.0002
sex,hyperlipidemia,coronary.artery.disease,copd;0.0001
sex,hyperlipidemia,coronary.artery.disease,dementia;-0.0020
sex,hyperlipidemia,coronary.artery.disease,cancer;-0.0012
sex,hyperlipidemia,chf,cerebrovascular.disease;-0.0003
sex,hyperlipidemia,chf,hepatitis;-0.0000
sex,hyperlipidemia,chf,endstage.renal.disease;-0.0001
sex,hyperlipidemia,chf,chronic.kidney.disease;-0.0003
sex,hyperlipidemia,chf,asthma;-0.0001
sex,hyperlipidemia,chf,copd;-0.0006
sex,hyperlipidemia,chf,dementia;-0.0002
sex,hyperlipidemia,chf,cancer;-0.0003
sex,hyperlipidemia,cerebrovascular.disease,hepatitis;0.0000
sex,hyperlipidemia,cerebrovascular.disease,endstage.renal.disease;-0.0000
sex,hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease;-0.0001
sex,hyperlipidemia,cerebrovascular.disease,asthma;0.0000
sex,hyperlipidemia,cerebrovascular.disease,copd;-0.0001
sex,hyperlipidemia,cerebrovascular.disease,dementia;-0.0005
sex,hyperlipidemia,cerebrovascular.disease,cancer;-0.0001
sex,hyperlipidemia,hepatitis,endstage.renal.disease;0.0000
sex,hyperlipidemia,hepatitis,chronic.kidney.disease;-0.0001
sex,hyperlipidemia,hepatitis,asthma;0.0000
sex,hyperlipidemia,hepatitis,copd;-0.0000
sex,hyperlipidemia,hepatitis,dementia;-0.0000
sex,hyperlipidemia,hepatitis,cancer;-0.0002
sex,hyperlipidemia,endstage.renal.disease,chronic.kidney.disease;-0.0000
sex,hyperlipidemia,endstage.renal.disease,asthma;0.0000
sex,hyperlipidemia,endstage.renal.disease,copd;-0.0001
sex,hyperlipidemia,endstage.renal.disease,dementia;-0.0001
sex,hyperlipidemia,endstage.renal.disease,cancer;-0.0001
sex,hyperlipidemia,chronic.kidney.disease,asthma;-0.0001
sex,hyperlipidemia,chronic.kidney.disease,copd;-0.0002
sex,hyperlipidemia,chronic.kidney.disease,dementia;-0.0002
sex,hyperlipidemia,chronic.kidney.disease,cancer;-0.0002
sex,hyperlipidemia,asthma,copd;-0.0001
sex,hyperlipidemia,asthma,dementia;-0.0001
sex,hyperlipidemia,asthma,cancer;-0.0000
sex,hyperlipidemia,copd,dementia;-0.0002
sex,hyperlipidemia,copd,cancer;-0.0007
sex,hyperlipidemia,dementia,cancer;-0.0002
sex,diabetes,coronary.artery.disease,chf;-0.0061
sex,diabetes,coronary.artery.disease,cerebrovascular.disease;-0.0002
sex,diabetes,coronary.artery.disease,hepatitis;-0.0001
sex,diabetes,coronary.artery.disease,endstage.renal.disease;-0.0018
sex,diabetes,coronary.artery.disease,chronic.kidney.disease;-0.0007
sex,diabetes,coronary.artery.disease,asthma;-0.0003
sex,diabetes,coronary.artery.disease,copd;-0.0004
sex,diabetes,coronary.artery.disease,dementia;-0.0009
sex,diabetes,coronary.artery.disease,cancer;-0.0008
sex,diabetes,chf,cerebrovascular.disease;-0.0000
sex,diabetes,chf,hepatitis;-0.0001
sex,diabetes,chf,endstage.renal.disease;-0.0014
sex,diabetes,chf,chronic.kidney.disease;-0.0007
sex,diabetes,chf,asthma;-0.0002
sex,diabetes,chf,copd;-0.0005
sex,diabetes,chf,dementia;-0.0008
sex,diabetes,chf,cancer;-0.0000
sex,diabetes,cerebrovascular.disease,hepatitis;0.0000
sex,diabetes,cerebrovascular.disease,endstage.renal.disease;-0.0001
sex,diabetes,cerebrovascular.disease,chronic.kidney.disease;-0.0001
sex,diabetes,cerebrovascular.disease,asthma;0.0000
sex,diabetes,cerebrovascular.disease,copd;-0.0001
sex,diabetes,cerebrovascular.disease,dementia;-0.0006
sex,diabetes,cerebrovascular.disease,cancer;-0.0001
sex,diabetes,hepatitis,endstage.renal.disease;-0.0001
sex,diabetes,hepatitis,chronic.kidney.disease;-0.0000
sex,diabetes,hepatitis,asthma;0.0000
sex,diabetes,hepatitis,copd;-0.0000
sex,diabetes,hepatitis,dementia;-0.0001
sex,diabetes,hepatitis,cancer;-0.0000
sex,diabetes,endstage.renal.disease,chronic.kidney.disease;-0.0013
sex,diabetes,endstage.renal.disease,asthma;-0.0000
sex,diabetes,endstage.renal.disease,copd;-0.0000
sex,diabetes,endstage.renal.disease,dementia;-0.0001
sex,diabetes,endstage.renal.disease,cancer;-0.0000
sex,diabetes,chronic.kidney.disease,asthma;-0.0001
sex,diabetes,chronic.kidney.disease,copd;-0.0002
sex,diabetes,chronic.kidney.disease,dementia;-0.0003
sex,diabetes,chronic.kidney.disease,cancer;-0.0000
sex,diabetes,asthma,copd;-0.0008
sex,diabetes,asthma,dementia;0.0000
sex,diabetes,asthma,cancer;-0.0000
sex,diabetes,copd,dementia;-0.0002
sex,diabetes,copd,cancer;-0.0001
sex,diabetes,dementia,cancer;-0.0002
sex,coronary.artery.disease,chf,cerebrovascular.disease;-0.0009
sex,coronary.artery.disease,chf,hepatitis;-0.0001
sex,coronary.artery.disease,chf,endstage.renal.disease;-0.0007
sex,coronary.artery.disease,chf,chronic.kidney.disease;-0.0019
sex,coronary.artery.disease,chf,asthma;-0.0001
sex,coronary.artery.disease,chf,copd;-0.0014
sex,coronary.artery.disease,chf,dementia;-0.0012
sex,coronary.artery.disease,chf,cancer;-0.0006
sex,coronary.artery.disease,cerebrovascular.disease,hepatitis;0.0000
sex,coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;-0.0001
sex,coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;0.0001
sex,coronary.artery.disease,cerebrovascular.disease,asthma;-0.0000
sex,coronary.artery.disease,cerebrovascular.disease,copd;-0.0000
sex,coronary.artery.disease,cerebrovascular.disease,dementia;-0.0004
sex,coronary.artery.disease,cerebrovascular.disease,cancer;0.0000
sex,coronary.artery.disease,hepatitis,endstage.renal.disease;-0.0000
sex,coronary.artery.disease,hepatitis,chronic.kidney.disease;0.0000
sex,coronary.artery.disease,hepatitis,asthma;0.0000
sex,coronary.artery.disease,hepatitis,copd;0.0000
sex,coronary.artery.disease,hepatitis,dementia;0.0000
sex,coronary.artery.disease,hepatitis,cancer;0.0000
sex,coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;-0.0000
sex,coronary.artery.disease,endstage.renal.disease,asthma;-0.0000
sex,coronary.artery.disease,endstage.renal.disease,copd;-0.0001
sex,coronary.artery.disease,endstage.renal.disease,dementia;-0.0002
sex,coronary.artery.disease,endstage.renal.disease,cancer;-0.0000
sex,coronary.artery.disease,chronic.kidney.disease,asthma;0.0000
sex,coronary.artery.disease,chronic.kidney.disease,copd;-0.0001
sex,coronary.artery.disease,chronic.kidney.disease,dementia;-0.0001
sex,coronary.artery.disease,chronic.kidney.disease,cancer;0.0000
sex,coronary.artery.disease,asthma,copd;-0.0003
sex,coronary.artery.disease,asthma,dementia;0.0000
sex,coronary.artery.disease,asthma,cancer;-0.0000
sex,coronary.artery.disease,copd,dementia;-0.0001
sex,coronary.artery.disease,copd,cancer;-0.0003
sex,coronary.artery.disease,dementia,cancer;-0.0005
sex,chf,cerebrovascular.disease,hepatitis;0.0000
sex,chf,cerebrovascular.disease,endstage.renal.disease;0.0000
sex,chf,cerebrovascular.disease,chronic.kidney.disease;-0.0001
sex,chf,cerebrovascular.disease,asthma;-0.0000
sex,chf,cerebrovascular.disease,copd;-0.0000
sex,chf,cerebrovascular.disease,dementia;-0.0001
sex,chf,cerebrovascular.disease,cancer;-0.0000
sex,chf,hepatitis,endstage.renal.disease;-0.0000
sex,chf,hepatitis,chronic.kidney.disease;-0.0000
sex,chf,hepatitis,asthma;0.0000
sex,chf,hepatitis,copd;0.0000
sex,chf,hepatitis,dementia;-0.0000
sex,chf,hepatitis,cancer;0.0000
sex,chf,endstage.renal.disease,chronic.kidney.disease;0.0000
sex,chf,endstage.renal.disease,asthma;0.0000
sex,chf,endstage.renal.disease,copd;-0.0002
sex,chf,endstage.renal.disease,dementia;-0.0001
sex,chf,endstage.renal.disease,cancer;-0.0000
sex,chf,chronic.kidney.disease,asthma;-0.0000
sex,chf,chronic.kidney.disease,copd;-0.0000
sex,chf,chronic.kidney.disease,dementia;-0.0002
sex,chf,chronic.kidney.disease,cancer;-0.0000
sex,chf,asthma,copd;-0.0004
sex,chf,asthma,dementia;-0.0000
sex,chf,asthma,cancer;0.0000
sex,chf,copd,dementia;-0.0000
sex,chf,copd,cancer;0.0001
sex,chf,dementia,cancer;-0.0003
sex,cerebrovascular.disease,hepatitis,endstage.renal.disease;0.0000
sex,cerebrovascular.disease,hepatitis,chronic.kidney.disease;-0.0000
sex,cerebrovascular.disease,hepatitis,asthma;0.0000
sex,cerebrovascular.disease,hepatitis,copd;0.0000
sex,cerebrovascular.disease,hepatitis,dementia;0.0000
sex,cerebrovascular.disease,hepatitis,cancer;-0.0000
sex,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;0.0000
sex,cerebrovascular.disease,endstage.renal.disease,asthma;0.0000
sex,cerebrovascular.disease,endstage.renal.disease,copd;-0.0000
sex,cerebrovascular.disease,endstage.renal.disease,dementia;-0.0000
sex,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
sex,cerebrovascular.disease,chronic.kidney.disease,asthma;0.0000
sex,cerebrovascular.disease,chronic.kidney.disease,copd;0.0000
sex,cerebrovascular.disease,chronic.kidney.disease,dementia;0.0000
sex,cerebrovascular.disease,chronic.kidney.disease,cancer;0.0000
sex,cerebrovascular.disease,asthma,copd;0.0001
sex,cerebrovascular.disease,asthma,dementia;0.0000
sex,cerebrovascular.disease,asthma,cancer;-0.0000
sex,cerebrovascular.disease,copd,dementia;0.0000
sex,cerebrovascular.disease,copd,cancer;0.0000
sex,cerebrovascular.disease,dementia,cancer;-0.0000
sex,hepatitis,endstage.renal.disease,chronic.kidney.disease;-0.0000
sex,hepatitis,endstage.renal.disease,asthma;0.0000
sex,hepatitis,endstage.renal.disease,copd;-0.0000
sex,hepatitis,endstage.renal.disease,dementia;-0.0000
sex,hepatitis,endstage.renal.disease,cancer;0.0000
sex,hepatitis,chronic.kidney.disease,asthma;0.0000
sex,hepatitis,chronic.kidney.disease,copd;0.0000
sex,hepatitis,chronic.kidney.disease,dementia;-0.0000
sex,hepatitis,chronic.kidney.disease,cancer;0.0000
sex,hepatitis,asthma,copd;-0.0000
sex,hepatitis,asthma,dementia;0.0000
sex,hepatitis,asthma,cancer;-0.0000
sex,hepatitis,copd,dementia;0.0000
sex,hepatitis,copd,cancer;-0.0000
sex,hepatitis,dementia,cancer;-0.0000
sex,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
sex,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
sex,endstage.renal.disease,chronic.kidney.disease,dementia;-0.0000
sex,endstage.renal.disease,chronic.kidney.disease,cancer;0.0000
sex,endstage.renal.disease,asthma,copd;-0.0000
sex,endstage.renal.disease,asthma,dementia;0.0000
sex,endstage.renal.disease,asthma,cancer;-0.0000
sex,endstage.renal.disease,copd,dementia;0.0000
sex,endstage.renal.disease,copd,cancer;0.0000
sex,endstage.renal.disease,dementia,cancer;-0.0001
sex,chronic.kidney.disease,asthma,copd;-0.0000
sex,chronic.kidney.disease,asthma,dementia;0.0000
sex,chronic.kidney.disease,asthma,cancer;0.0000
sex,chronic.kidney.disease,copd,dementia;0.0000
sex,chronic.kidney.disease,copd,cancer;0.0000
sex,chronic.kidney.disease,dementia,cancer;-0.0002
sex,asthma,copd,dementia;-0.0000
sex,asthma,copd,cancer;-0.0000
sex,asthma,dementia,cancer;-0.0000
sex,copd,dementia,cancer;0.0000
hypertension,hyperlipidemia,diabetes,coronary.artery.disease;-0.0023
hypertension,hyperlipidemia,diabetes,chf;-0.0005
hypertension,hyperlipidemia,diabetes,cerebrovascular.disease;-0.0000
hypertension,hyperlipidemia,diabetes,hepatitis;0.0000
hypertension,hyperlipidemia,diabetes,endstage.renal.disease;-0.0001
hypertension,hyperlipidemia,diabetes,chronic.kidney.disease;-0.0001
hypertension,hyperlipidemia,diabetes,asthma;-0.0000
hypertension,hyperlipidemia,diabetes,copd;-0.0001
hypertension,hyperlipidemia,diabetes,dementia;-0.0001
hypertension,hyperlipidemia,diabetes,cancer;-0.0001
hypertension,hyperlipidemia,coronary.artery.disease,chf;-0.0009
hypertension,hyperlipidemia,coronary.artery.disease,cerebrovascular.disease;-0.0000
hypertension,hyperlipidemia,coronary.artery.disease,hepatitis;0.0000
hypertension,hyperlipidemia,coronary.artery.disease,endstage.renal.disease;-0.0000
hypertension,hyperlipidemia,coronary.artery.disease,chronic.kidney.disease;-0.0001
hypertension,hyperlipidemia,coronary.artery.disease,asthma;0.0000
hypertension,hyperlipidemia,coronary.artery.disease,copd;-0.0000
hypertension,hyperlipidemia,coronary.artery.disease,dementia;-0.0002
hypertension,hyperlipidemia,coronary.artery.disease,cancer;0.0000
hypertension,hyperlipidemia,chf,cerebrovascular.disease;-0.0000
hypertension,hyperlipidemia,chf,hepatitis;0.0000
hypertension,hyperlipidemia,chf,endstage.renal.disease;-0.0000
hypertension,hyperlipidemia,chf,chronic.kidney.disease;-0.0004
hypertension,hyperlipidemia,chf,asthma;-0.0000
hypertension,hyperlipidemia,chf,copd;-0.0001
hypertension,hyperlipidemia,chf,dementia;-0.0002
hypertension,hyperlipidemia,chf,cancer;-0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,hepatitis;-0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,endstage.renal.disease;-0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease;-0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,asthma;0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,copd;0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,dementia;-0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,cancer;-0.0000
hypertension,hyperlipidemia,hepatitis,endstage.renal.disease;-0.0000
hypertension,hyperlipidemia,hepatitis,chronic.kidney.disease;-0.0000
hypertension,hyperlipidemia,hepatitis,asthma;-0.0000
hypertension,hyperlipidemia,hepatitis,copd;-0.0000
hypertension,hyperlipidemia,hepatitis,dementia;-0.0000
hypertension,hyperlipidemia,hepatitis,cancer;-0.0000
hypertension,hyperlipidemia,endstage.renal.disease,chronic.kidney.disease;-0.0000
hypertension,hyperlipidemia,endstage.renal.disease,asthma;0.0000
hypertension,hyperlipidemia,endstage.renal.disease,copd;-0.0000
hypertension,hyperlipidemia,endstage.renal.disease,dementia;-0.0000
hypertension,hyperlipidemia,endstage.renal.disease,cancer;-0.0000
hypertension,hyperlipidemia,chronic.kidney.disease,asthma;-0.0001
hypertension,hyperlipidemia,chronic.kidney.disease,copd;-0.0001
hypertension,hyperlipidemia,chronic.kidney.disease,dementia;-0.0001
hypertension,hyperlipidemia,chronic.kidney.disease,cancer;-0.0001
hypertension,hyperlipidemia,asthma,copd;-0.0000
hypertension,hyperlipidemia,asthma,dementia;0.0000
hypertension,hyperlipidemia,asthma,cancer;0.0000
hypertension,hyperlipidemia,copd,dementia;-0.0000
hypertension,hyperlipidemia,copd,cancer;0.0000
hypertension,hyperlipidemia,dementia,cancer;-0.0000
hypertension,diabetes,coronary.artery.disease,chf;-0.0022
hypertension,diabetes,coronary.artery.disease,cerebrovascular.disease;-0.0002
hypertension,diabetes,coronary.artery.disease,hepatitis;-0.0000
hypertension,diabetes,coronary.artery.disease,endstage.renal.disease;-0.0007
hypertension,diabetes,coronary.artery.disease,chronic.kidney.disease;-0.0007
hypertension,diabetes,coronary.artery.disease,asthma;-0.0008
hypertension,diabetes,coronary.artery.disease,copd;-0.0002
hypertension,diabetes,coronary.artery.disease,dementia;-0.0000
hypertension,diabetes,coronary.artery.disease,cancer;-0.0001
hypertension,diabetes,chf,cerebrovascular.disease;-0.0001
hypertension,diabetes,chf,hepatitis;-0.0000
hypertension,diabetes,chf,endstage.renal.disease;-0.0002
hypertension,diabetes,chf,chronic.kidney.disease;-0.0002
hypertension,diabetes,chf,asthma;-0.0000
hypertension,diabetes,chf,copd;-0.0001
hypertension,diabetes,chf,dementia;-0.0002
hypertension,diabetes,chf,cancer;0.0001
hypertension,diabetes,cerebrovascular.disease,hepatitis;0.0000
hypertension,diabetes,cerebrovascular.disease,endstage.renal.disease;-0.0000
hypertension,diabetes,cerebrovascular.disease,chronic.kidney.disease;-0.0001
hypertension,diabetes,cerebrovascular.disease,asthma;-0.0000
hypertension,diabetes,cerebrovascular.disease,copd;-0.0000
hypertension,diabetes,cerebrovascular.disease,dementia;-0.0000
hypertension,diabetes,cerebrovascular.disease,cancer;-0.0000
hypertension,diabetes,hepatitis,endstage.renal.disease;-0.0000
hypertension,diabetes,hepatitis,chronic.kidney.disease;-0.0000
hypertension,diabetes,hepatitis,asthma;-0.0000
hypertension,diabetes,hepatitis,copd;-0.0000
hypertension,diabetes,hepatitis,dementia;0.0000
hypertension,diabetes,hepatitis,cancer;-0.0000
hypertension,diabetes,endstage.renal.disease,chronic.kidney.disease;-0.0002
hypertension,diabetes,endstage.renal.disease,asthma;0.0000
hypertension,diabetes,endstage.renal.disease,copd;-0.0000
hypertension,diabetes,endstage.renal.disease,dementia;-0.0000
hypertension,diabetes,endstage.renal.disease,cancer;-0.0000
hypertension,diabetes,chronic.kidney.disease,asthma;-0.0001
hypertension,diabetes,chronic.kidney.disease,copd;-0.0001
hypertension,diabetes,chronic.kidney.disease,dementia;-0.0000
hypertension,diabetes,chronic.kidney.disease,cancer;-0.0001
hypertension,diabetes,asthma,copd;-0.0003
hypertension,diabetes,asthma,dementia;-0.0000
hypertension,diabetes,asthma,cancer;-0.0001
hypertension,diabetes,copd,dementia;-0.0001
hypertension,diabetes,copd,cancer;-0.0000
hypertension,diabetes,dementia,cancer;-0.0002
hypertension,coronary.artery.disease,chf,cerebrovascular.disease;-0.0003
hypertension,coronary.artery.disease,chf,hepatitis;0.0000
hypertension,coronary.artery.disease,chf,endstage.renal.disease;-0.0003
hypertension,coronary.artery.disease,chf,chronic.kidney.disease;-0.0006
hypertension,coronary.artery.disease,chf,asthma;-0.0002
hypertension,coronary.artery.disease,chf,copd;-0.0003
hypertension,coronary.artery.disease,chf,dementia;0.0000
hypertension,coronary.artery.disease,chf,cancer;-0.0002
hypertension,coronary.artery.disease,cerebrovascular.disease,hepatitis;-0.0000
hypertension,coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;-0.0000
hypertension,coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;-0.0000
hypertension,coronary.artery.disease,cerebrovascular.disease,asthma;-0.0001
hypertension,coronary.artery.disease,cerebrovascular.disease,copd;-0.0000
hypertension,coronary.artery.disease,cerebrovascular.disease,dementia;-0.0000
hypertension,coronary.artery.disease,cerebrovascular.disease,cancer;-0.0000
hypertension,coronary.artery.disease,hepatitis,endstage.renal.disease;0.0000
hypertension,coronary.artery.disease,hepatitis,chronic.kidney.disease;-0.0000
hypertension,coronary.artery.disease,hepatitis,asthma;0.0000
hypertension,coronary.artery.disease,hepatitis,copd;-0.0000
hypertension,coronary.artery.disease,hepatitis,dementia;0.0000
hypertension,coronary.artery.disease,hepatitis,cancer;-0.0000
hypertension,coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;-0.0001
hypertension,coronary.artery.disease,endstage.renal.disease,asthma;0.0000
hypertension,coronary.artery.disease,endstage.renal.disease,copd;-0.0000
hypertension,coronary.artery.disease,endstage.renal.disease,dementia;0.0000
hypertension,coronary.artery.disease,endstage.renal.disease,cancer;-0.0000
hypertension,coronary.artery.disease,chronic.kidney.disease,asthma;-0.0000
hypertension,coronary.artery.disease,chronic.kidney.disease,copd;0.0000
hypertension,coronary.artery.disease,chronic.kidney.disease,dementia;-0.0000
hypertension,coronary.artery.disease,chronic.kidney.disease,cancer;-0.0002
hypertension,coronary.artery.disease,asthma,copd;-0.0001
hypertension,coronary.artery.disease,asthma,dementia;-0.0000
hypertension,coronary.artery.disease,asthma,cancer;-0.0000
hypertension,coronary.artery.disease,copd,dementia;-0.0000
hypertension,coronary.artery.disease,copd,cancer;-0.0000
hypertension,coronary.artery.disease,dementia,cancer;-0.0000
hypertension,chf,cerebrovascular.disease,hepatitis;0.0000
hypertension,chf,cerebrovascular.disease,endstage.renal.disease;0.0000
hypertension,chf,cerebrovascular.disease,chronic.kidney.disease;-0.0001
hypertension,chf,cerebrovascular.disease,asthma;0.0000
hypertension,chf,cerebrovascular.disease,copd;-0.0000
hypertension,chf,cerebrovascular.disease,dementia;-0.0000
hypertension,chf,cerebrovascular.disease,cancer;-0.0001
hypertension,chf,hepatitis,endstage.renal.disease;0.0000
hypertension,chf,hepatitis,chronic.kidney.disease;-0.0000
hypertension,chf,hepatitis,asthma;-0.0000
hypertension,chf,hepatitis,copd;0.0000
hypertension,chf,hepatitis,dementia;-0.0000
hypertension,chf,hepatitis,cancer;-0.0000
hypertension,chf,endstage.renal.disease,chronic.kidney.disease;-0.0000
hypertension,chf,endstage.renal.disease,asthma;-0.0000
hypertension,chf,endstage.renal.disease,copd;-0.0000
hypertension,chf,endstage.renal.disease,dementia;0.0000
hypertension,chf,endstage.renal.disease,cancer;-0.0000
hypertension,chf,chronic.kidney.disease,asthma;-0.0000
hypertension,chf,chronic.kidney.disease,copd;-0.0001
hypertension,chf,chronic.kidney.disease,dementia;-0.0001
hypertension,chf,chronic.kidney.disease,cancer;-0.0000
hypertension,chf,asthma,copd;-0.0002
hypertension,chf,asthma,dementia;-0.0000
hypertension,chf,asthma,cancer;-0.0000
hypertension,chf,copd,dementia;0.0000
hypertension,chf,copd,cancer;0.0001
hypertension,chf,dementia,cancer;-0.0001
hypertension,cerebrovascular.disease,hepatitis,endstage.renal.disease;-0.0000
hypertension,cerebrovascular.disease,hepatitis,chronic.kidney.disease;-0.0000
hypertension,cerebrovascular.disease,hepatitis,asthma;0.0000
hypertension,cerebrovascular.disease,hepatitis,copd;-0.0000
hypertension,cerebrovascular.disease,hepatitis,dementia;-0.0000
hypertension,cerebrovascular.disease,hepatitis,cancer;-0.0000
hypertension,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;-0.0000
hypertension,cerebrovascular.disease,endstage.renal.disease,asthma;-0.0001
hypertension,cerebrovascular.disease,endstage.renal.disease,copd;-0.0000
hypertension,cerebrovascular.disease,endstage.renal.disease,dementia;-0.0000
hypertension,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
hypertension,cerebrovascular.disease,chronic.kidney.disease,asthma;-0.0000
hypertension,cerebrovascular.disease,chronic.kidney.disease,copd;-0.0000
hypertension,cerebrovascular.disease,chronic.kidney.disease,dementia;0.0000
hypertension,cerebrovascular.disease,chronic.kidney.disease,cancer;-0.0000
hypertension,cerebrovascular.disease,asthma,copd;-0.0000
hypertension,cerebrovascular.disease,asthma,dementia;-0.0001
hypertension,cerebrovascular.disease,asthma,cancer;0.0000
hypertension,cerebrovascular.disease,copd,dementia;-0.0000
hypertension,cerebrovascular.disease,copd,cancer;-0.0000
hypertension,cerebrovascular.disease,dementia,cancer;-0.0000
hypertension,hepatitis,endstage.renal.disease,chronic.kidney.disease;-0.0000
hypertension,hepatitis,endstage.renal.disease,asthma;-0.0000
hypertension,hepatitis,endstage.renal.disease,copd;-0.0000
hypertension,hepatitis,endstage.renal.disease,dementia;-0.0000
hypertension,hepatitis,endstage.renal.disease,cancer;-0.0000
hypertension,hepatitis,chronic.kidney.disease,asthma;-0.0000
hypertension,hepatitis,chronic.kidney.disease,copd;-0.0000
hypertension,hepatitis,chronic.kidney.disease,dementia;-0.0000
hypertension,hepatitis,chronic.kidney.disease,cancer;-0.0000
hypertension,hepatitis,asthma,copd;0.0000
hypertension,hepatitis,asthma,dementia;-0.0000
hypertension,hepatitis,asthma,cancer;-0.0000
hypertension,hepatitis,copd,dementia;-0.0000
hypertension,hepatitis,copd,cancer;-0.0000
hypertension,hepatitis,dementia,cancer;-0.0000
hypertension,endstage.renal.disease,chronic.kidney.disease,asthma;0.0000
hypertension,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
hypertension,endstage.renal.disease,chronic.kidney.disease,dementia;0.0000
hypertension,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
hypertension,endstage.renal.disease,asthma,copd;-0.0000
hypertension,endstage.renal.disease,asthma,dementia;-0.0000
hypertension,endstage.renal.disease,asthma,cancer;0.0000
hypertension,endstage.renal.disease,copd,dementia;0.0000
hypertension,endstage.renal.disease,copd,cancer;-0.0000
hypertension,endstage.renal.disease,dementia,cancer;-0.0000
hypertension,chronic.kidney.disease,asthma,copd;0.0000
hypertension,chronic.kidney.disease,asthma,dementia;0.0000
hypertension,chronic.kidney.disease,asthma,cancer;-0.0000
hypertension,chronic.kidney.disease,copd,dementia;-0.0000
hypertension,chronic.kidney.disease,copd,cancer;-0.0000
hypertension,chronic.kidney.disease,dementia,cancer;-0.0000
hypertension,asthma,copd,dementia;0.0000
hypertension,asthma,copd,cancer;0.0000
hypertension,asthma,dementia,cancer;-0.0000
hypertension,copd,dementia,cancer;-0.0000
hyperlipidemia,diabetes,coronary.artery.disease,chf;-0.0067
hyperlipidemia,diabetes,coronary.artery.disease,cerebrovascular.disease;-0.0021
hyperlipidemia,diabetes,coronary.artery.disease,hepatitis;-0.0001
hyperlipidemia,diabetes,coronary.artery.disease,endstage.renal.disease;-0.0021
hyperlipidemia,diabetes,coronary.artery.disease,chronic.kidney.disease;-0.0029
hyperlipidemia,diabetes,coronary.artery.disease,asthma;-0.0015
hyperlipidemia,diabetes,coronary.artery.disease,copd;-0.0013
hyperlipidemia,diabetes,coronary.artery.disease,dementia;-0.0026
hyperlipidemia,diabetes,coronary.artery.disease,cancer;-0.0011
hyperlipidemia,diabetes,chf,cerebrovascular.disease;-0.0017
hyperlipidemia,diabetes,chf,hepatitis;-0.0001
hyperlipidemia,diabetes,chf,endstage.renal.disease;-0.0005
hyperlipidemia,diabetes,chf,chronic.kidney.disease;-0.0011
hyperlipidemia,diabetes,chf,asthma;-0.0008
hyperlipidemia,diabetes,chf,copd;-0.0006
hyperlipidemia,diabetes,chf,dementia;-0.0009
hyperlipidemia,diabetes,chf,cancer;-0.0001
hyperlipidemia,diabetes,cerebrovascular.disease,hepatitis;0.0000
hyperlipidemia,diabetes,cerebrovascular.disease,endstage.renal.disease;-0.0001
hyperlipidemia,diabetes,cerebrovascular.disease,chronic.kidney.disease;-0.0005
hyperlipidemia,diabetes,cerebrovascular.disease,asthma;0.0000
hyperlipidemia,diabetes,cerebrovascular.disease,copd;-0.0000
hyperlipidemia,diabetes,cerebrovascular.disease,dementia;-0.0014
hyperlipidemia,diabetes,cerebrovascular.disease,cancer;-0.0000
hyperlipidemia,diabetes,hepatitis,endstage.renal.disease;0.0000
hyperlipidemia,diabetes,hepatitis,chronic.kidney.disease;-0.0000
hyperlipidemia,diabetes,hepatitis,asthma;0.0000
hyperlipidemia,diabetes,hepatitis,copd;-0.0000
hyperlipidemia,diabetes,hepatitis,dementia;-0.0001
hyperlipidemia,diabetes,hepatitis,cancer;-0.0000
hyperlipidemia,diabetes,endstage.renal.disease,chronic.kidney.disease;-0.0002
hyperlipidemia,diabetes,endstage.renal.disease,asthma;-0.0002
hyperlipidemia,diabetes,endstage.renal.disease,copd;-0.0000
hyperlipidemia,diabetes,endstage.renal.disease,dementia;-0.0000
hyperlipidemia,diabetes,endstage.renal.disease,cancer;-0.0001
hyperlipidemia,diabetes,chronic.kidney.disease,asthma;-0.0000
hyperlipidemia,diabetes,chronic.kidney.disease,copd;-0.0000
hyperlipidemia,diabetes,chronic.kidney.disease,dementia;-0.0002
hyperlipidemia,diabetes,chronic.kidney.disease,cancer;-0.0000
hyperlipidemia,diabetes,asthma,copd;-0.0004
hyperlipidemia,diabetes,asthma,dementia;-0.0000
hyperlipidemia,diabetes,asthma,cancer;-0.0001
hyperlipidemia,diabetes,copd,dementia;-0.0001
hyperlipidemia,diabetes,copd,cancer;-0.0001
hyperlipidemia,diabetes,dementia,cancer;-0.0002
hyperlipidemia,coronary.artery.disease,chf,cerebrovascular.disease;-0.0003
hyperlipidemia,coronary.artery.disease,chf,hepatitis;-0.0001
hyperlipidemia,coronary.artery.disease,chf,endstage.renal.disease;-0.0001
hyperlipidemia,coronary.artery.disease,chf,chronic.kidney.disease;-0.0006
hyperlipidemia,coronary.artery.disease,chf,asthma;-0.0001
hyperlipidemia,coronary.artery.disease,chf,copd;-0.0006
hyperlipidemia,coronary.artery.disease,chf,dementia;-0.0010
hyperlipidemia,coronary.artery.disease,chf,cancer;0.0001
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,hepatitis;0.0000
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;-0.0000
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;-0.0001
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,asthma;-0.0001
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,copd;0.0000
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,dementia;-0.0008
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,cancer;0.0002
hyperlipidemia,coronary.artery.disease,hepatitis,endstage.renal.disease;0.0000
hyperlipidemia,coronary.artery.disease,hepatitis,chronic.kidney.disease;0.0000
hyperlipidemia,coronary.artery.disease,hepatitis,asthma;0.0000
hyperlipidemia,coronary.artery.disease,hepatitis,copd;0.0000
hyperlipidemia,coronary.artery.disease,hepatitis,dementia;0.0000
hyperlipidemia,coronary.artery.disease,hepatitis,cancer;0.0000
hyperlipidemia,coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;-0.0003
hyperlipidemia,coronary.artery.disease,endstage.renal.disease,asthma;-0.0000
hyperlipidemia,coronary.artery.disease,endstage.renal.disease,copd;-0.0000
hyperlipidemia,coronary.artery.disease,endstage.renal.disease,dementia;-0.0001
hyperlipidemia,coronary.artery.disease,endstage.renal.disease,cancer;-0.0001
hyperlipidemia,coronary.artery.disease,chronic.kidney.disease,asthma;-0.0002
hyperlipidemia,coronary.artery.disease,chronic.kidney.disease,copd;-0.0002
hyperlipidemia,coronary.artery.disease,chronic.kidney.disease,dementia;-0.0004
hyperlipidemia,coronary.artery.disease,chronic.kidney.disease,cancer;-0.0001
hyperlipidemia,coronary.artery.disease,asthma,copd;0.0014
hyperlipidemia,coronary.artery.disease,asthma,dementia;-0.0001
hyperlipidemia,coronary.artery.disease,asthma,cancer;0.0000
hyperlipidemia,coronary.artery.disease,copd,dementia;-0.0001
hyperlipidemia,coronary.artery.disease,copd,cancer;-0.0002
hyperlipidemia,coronary.artery.disease,dementia,cancer;-0.0005
hyperlipidemia,chf,cerebrovascular.disease,hepatitis;0.0000
hyperlipidemia,chf,cerebrovascular.disease,endstage.renal.disease;-0.0000
hyperlipidemia,chf,cerebrovascular.disease,chronic.kidney.disease;-0.0001
hyperlipidemia,chf,cerebrovascular.disease,asthma;0.0000
hyperlipidemia,chf,cerebrovascular.disease,copd;0.0000
hyperlipidemia,chf,cerebrovascular.disease,dementia;-0.0002
hyperlipidemia,chf,cerebrovascular.disease,cancer;-0.0000
hyperlipidemia,chf,hepatitis,endstage.renal.disease;-0.0000
hyperlipidemia,chf,hepatitis,chronic.kidney.disease;-0.0000
hyperlipidemia,chf,hepatitis,asthma;0.0000
hyperlipidemia,chf,hepatitis,copd;0.0000
hyperlipidemia,chf,hepatitis,dementia;0.0000
hyperlipidemia,chf,hepatitis,cancer;0.0000
hyperlipidemia,chf,endstage.renal.disease,chronic.kidney.disease;-0.0002
hyperlipidemia,chf,endstage.renal.disease,asthma;0.0000
hyperlipidemia,chf,endstage.renal.disease,copd;0.0000
hyperlipidemia,chf,endstage.renal.disease,dementia;-0.0001
hyperlipidemia,chf,endstage.renal.disease,cancer;-0.0000
hyperlipidemia,chf,chronic.kidney.disease,asthma;-0.0001
hyperlipidemia,chf,chronic.kidney.disease,copd;-0.0003
hyperlipidemia,chf,chronic.kidney.disease,dementia;-0.0002
hyperlipidemia,chf,chronic.kidney.disease,cancer;-0.0001
hyperlipidemia,chf,asthma,copd;-0.0001
hyperlipidemia,chf,asthma,dementia;-0.0001
hyperlipidemia,chf,asthma,cancer;0.0000
hyperlipidemia,chf,copd,dementia;0.0000
hyperlipidemia,chf,copd,cancer;0.0001
hyperlipidemia,chf,dementia,cancer;-0.0001
hyperlipidemia,cerebrovascular.disease,hepatitis,endstage.renal.disease;0.0000
hyperlipidemia,cerebrovascular.disease,hepatitis,chronic.kidney.disease;-0.0000
hyperlipidemia,cerebrovascular.disease,hepatitis,asthma;0.0000
hyperlipidemia,cerebrovascular.disease,hepatitis,copd;-0.0000
hyperlipidemia,cerebrovascular.disease,hepatitis,dementia;0.0000
hyperlipidemia,cerebrovascular.disease,hepatitis,cancer;0.0000
hyperlipidemia,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;-0.0000
hyperlipidemia,cerebrovascular.disease,endstage.renal.disease,asthma;0.0000
hyperlipidemia,cerebrovascular.disease,endstage.renal.disease,copd;-0.0000
hyperlipidemia,cerebrovascular.disease,endstage.renal.disease,dementia;-0.0000
hyperlipidemia,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease,asthma;0.0000
hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease,copd;-0.0000
hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease,dementia;-0.0001
hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease,cancer;-0.0000
hyperlipidemia,cerebrovascular.disease,asthma,copd;0.0000
hyperlipidemia,cerebrovascular.disease,asthma,dementia;0.0000
hyperlipidemia,cerebrovascular.disease,asthma,cancer;0.0000
hyperlipidemia,cerebrovascular.disease,copd,dementia;-0.0000
hyperlipidemia,cerebrovascular.disease,copd,cancer;0.0000
hyperlipidemia,cerebrovascular.disease,dementia,cancer;-0.0003
hyperlipidemia,hepatitis,endstage.renal.disease,chronic.kidney.disease;-0.0000
hyperlipidemia,hepatitis,endstage.renal.disease,asthma;0.0000
hyperlipidemia,hepatitis,endstage.renal.disease,copd;-0.0000
hyperlipidemia,hepatitis,endstage.renal.disease,dementia;0.0000
hyperlipidemia,hepatitis,endstage.renal.disease,cancer;-0.0000
hyperlipidemia,hepatitis,chronic.kidney.disease,asthma;0.0000
hyperlipidemia,hepatitis,chronic.kidney.disease,copd;-0.0000
hyperlipidemia,hepatitis,chronic.kidney.disease,dementia;0.0000
hyperlipidemia,hepatitis,chronic.kidney.disease,cancer;-0.0000
hyperlipidemia,hepatitis,asthma,copd;0.0000
hyperlipidemia,hepatitis,asthma,dementia;0.0000
hyperlipidemia,hepatitis,asthma,cancer;0.0000
hyperlipidemia,hepatitis,copd,dementia;0.0000
hyperlipidemia,hepatitis,copd,cancer;0.0000
hyperlipidemia,hepatitis,dementia,cancer;0.0000
hyperlipidemia,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
hyperlipidemia,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
hyperlipidemia,endstage.renal.disease,chronic.kidney.disease,dementia;-0.0000
hyperlipidemia,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
hyperlipidemia,endstage.renal.disease,asthma,copd;0.0000
hyperlipidemia,endstage.renal.disease,asthma,dementia;0.0000
hyperlipidemia,endstage.renal.disease,asthma,cancer;0.0000
hyperlipidemia,endstage.renal.disease,copd,dementia;0.0000
hyperlipidemia,endstage.renal.disease,copd,cancer;-0.0000
hyperlipidemia,endstage.renal.disease,dementia,cancer;0.0000
hyperlipidemia,chronic.kidney.disease,asthma,copd;-0.0002
hyperlipidemia,chronic.kidney.disease,asthma,dementia;-0.0000
hyperlipidemia,chronic.kidney.disease,asthma,cancer;0.0000
hyperlipidemia,chronic.kidney.disease,copd,dementia;-0.0000
hyperlipidemia,chronic.kidney.disease,copd,cancer;-0.0000
hyperlipidemia,chronic.kidney.disease,dementia,cancer;-0.0001
hyperlipidemia,asthma,copd,dementia;-0.0000
hyperlipidemia,asthma,copd,cancer;0.0000
hyperlipidemia,asthma,dementia,cancer;0.0000
hyperlipidemia,copd,dementia,cancer;0.0000
diabetes,coronary.artery.disease,chf,cerebrovascular.disease;-0.0004
diabetes,coronary.artery.disease,chf,hepatitis;0.0000
diabetes,coronary.artery.disease,chf,endstage.renal.disease;-0.0007
diabetes,coronary.artery.disease,chf,chronic.kidney.disease;-0.0006
diabetes,coronary.artery.disease,chf,asthma;0.0005
diabetes,coronary.artery.disease,chf,copd;-0.0005
diabetes,coronary.artery.disease,chf,dementia;0.0001
diabetes,coronary.artery.disease,chf,cancer;-0.0000
diabetes,coronary.artery.disease,cerebrovascular.disease,hepatitis;0.0000
diabetes,coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;-0.0001
diabetes,coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;-0.0001
diabetes,coronary.artery.disease,cerebrovascular.disease,asthma;-0.0001
diabetes,coronary.artery.disease,cerebrovascular.disease,copd;0.0000
diabetes,coronary.artery.disease,cerebrovascular.disease,dementia;0.0001
diabetes,coronary.artery.disease,cerebrovascular.disease,cancer;0.0000
diabetes,coronary.artery.disease,hepatitis,endstage.renal.disease;-0.0000
diabetes,coronary.artery.disease,hepatitis,chronic.kidney.disease;-0.0000
diabetes,coronary.artery.disease,hepatitis,asthma;0.0000
diabetes,coronary.artery.disease,hepatitis,copd;0.0000
diabetes,coronary.artery.disease,hepatitis,dementia;-0.0000
diabetes,coronary.artery.disease,hepatitis,cancer;0.0000
diabetes,coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;-0.0004
diabetes,coronary.artery.disease,endstage.renal.disease,asthma;-0.0001
diabetes,coronary.artery.disease,endstage.renal.disease,copd;-0.0000
diabetes,coronary.artery.disease,endstage.renal.disease,dementia;-0.0001
diabetes,coronary.artery.disease,endstage.renal.disease,cancer;-0.0001
diabetes,coronary.artery.disease,chronic.kidney.disease,asthma;-0.0004
diabetes,coronary.artery.disease,chronic.kidney.disease,copd;0.0000
diabetes,coronary.artery.disease,chronic.kidney.disease,dementia;0.0001
diabetes,coronary.artery.disease,chronic.kidney.disease,cancer;-0.0001
diabetes,coronary.artery.disease,asthma,copd;-0.0009
diabetes,coronary.artery.disease,asthma,dementia;-0.0000
diabetes,coronary.artery.disease,asthma,cancer;-0.0001
diabetes,coronary.artery.disease,copd,dementia;0.0001
diabetes,coronary.artery.disease,copd,cancer;-0.0000
diabetes,coronary.artery.disease,dementia,cancer;0.0000
diabetes,chf,cerebrovascular.disease,hepatitis;0.0000
diabetes,chf,cerebrovascular.disease,endstage.renal.disease;-0.0000
diabetes,chf,cerebrovascular.disease,chronic.kidney.disease;0.0001
diabetes,chf,cerebrovascular.disease,asthma;-0.0000
diabetes,chf,cerebrovascular.disease,copd;-0.0000
diabetes,chf,cerebrovascular.disease,dementia;-0.0001
diabetes,chf,cerebrovascular.disease,cancer;-0.0000
diabetes,chf,hepatitis,endstage.renal.disease;-0.0000
diabetes,chf,hepatitis,chronic.kidney.disease;0.0000
diabetes,chf,hepatitis,asthma;0.0000
diabetes,chf,hepatitis,copd;0.0000
diabetes,chf,hepatitis,dementia;0.0000
diabetes,chf,hepatitis,cancer;-0.0000
diabetes,chf,endstage.renal.disease,chronic.kidney.disease;-0.0001
diabetes,chf,endstage.renal.disease,asthma;-0.0000
diabetes,chf,endstage.renal.disease,copd;-0.0000
diabetes,chf,endstage.renal.disease,dementia;-0.0001
diabetes,chf,endstage.renal.disease,cancer;-0.0000
diabetes,chf,chronic.kidney.disease,asthma;0.0001
diabetes,chf,chronic.kidney.disease,copd;0.0001
diabetes,chf,chronic.kidney.disease,dementia;-0.0000
diabetes,chf,chronic.kidney.disease,cancer;0.0000
diabetes,chf,asthma,copd;-0.0000
diabetes,chf,asthma,dementia;-0.0000
diabetes,chf,asthma,cancer;-0.0000
diabetes,chf,copd,dementia;-0.0000
diabetes,chf,copd,cancer;-0.0000
diabetes,chf,dementia,cancer;0.0000
diabetes,cerebrovascular.disease,hepatitis,endstage.renal.disease;-0.0000
diabetes,cerebrovascular.disease,hepatitis,chronic.kidney.disease;-0.0000
diabetes,cerebrovascular.disease,hepatitis,asthma;-0.0000
diabetes,cerebrovascular.disease,hepatitis,copd;0.0000
diabetes,cerebrovascular.disease,hepatitis,dementia;0.0000
diabetes,cerebrovascular.disease,hepatitis,cancer;-0.0000
diabetes,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;-0.0000
diabetes,cerebrovascular.disease,endstage.renal.disease,asthma;0.0000
diabetes,cerebrovascular.disease,endstage.renal.disease,copd;-0.0000
diabetes,cerebrovascular.disease,endstage.renal.disease,dementia;-0.0000
diabetes,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
diabetes,cerebrovascular.disease,chronic.kidney.disease,asthma;-0.0000
diabetes,cerebrovascular.disease,chronic.kidney.disease,copd;-0.0000
diabetes,cerebrovascular.disease,chronic.kidney.disease,dementia;-0.0000
diabetes,cerebrovascular.disease,chronic.kidney.disease,cancer;-0.0000
diabetes,cerebrovascular.disease,asthma,copd;-0.0000
diabetes,cerebrovascular.disease,asthma,dementia;0.0000
diabetes,cerebrovascular.disease,asthma,cancer;0.0000
diabetes,cerebrovascular.disease,copd,dementia;-0.0001
diabetes,cerebrovascular.disease,copd,cancer;-0.0000
diabetes,cerebrovascular.disease,dementia,cancer;0.0000
diabetes,hepatitis,endstage.renal.disease,chronic.kidney.disease;-0.0000
diabetes,hepatitis,endstage.renal.disease,asthma;-0.0000
diabetes,hepatitis,endstage.renal.disease,copd;-0.0000
diabetes,hepatitis,endstage.renal.disease,dementia;-0.0000
diabetes,hepatitis,endstage.renal.disease,cancer;-0.0000
diabetes,hepatitis,chronic.kidney.disease,asthma;0.0000
diabetes,hepatitis,chronic.kidney.disease,copd;-0.0000
diabetes,hepatitis,chronic.kidney.disease,dementia;0.0000
diabetes,hepatitis,chronic.kidney.disease,cancer;-0.0000
diabetes,hepatitis,asthma,copd;-0.0000
diabetes,hepatitis,asthma,dementia;-0.0000
diabetes,hepatitis,asthma,cancer;-0.0000
diabetes,hepatitis,copd,dementia;0.0000
diabetes,hepatitis,copd,cancer;-0.0000
diabetes,hepatitis,dementia,cancer;-0.0000
diabetes,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
diabetes,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
diabetes,endstage.renal.disease,chronic.kidney.disease,dementia;0.0000
diabetes,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
diabetes,endstage.renal.disease,asthma,copd;-0.0000
diabetes,endstage.renal.disease,asthma,dementia;0.0000
diabetes,endstage.renal.disease,asthma,cancer;-0.0000
diabetes,endstage.renal.disease,copd,dementia;-0.0000
diabetes,endstage.renal.disease,copd,cancer;-0.0000
diabetes,endstage.renal.disease,dementia,cancer;-0.0000
diabetes,chronic.kidney.disease,asthma,copd;-0.0003
diabetes,chronic.kidney.disease,asthma,dementia;0.0000
diabetes,chronic.kidney.disease,asthma,cancer;-0.0000
diabetes,chronic.kidney.disease,copd,dementia;-0.0000
diabetes,chronic.kidney.disease,copd,cancer;-0.0000
diabetes,chronic.kidney.disease,dementia,cancer;0.0001
diabetes,asthma,copd,dementia;-0.0000
diabetes,asthma,copd,cancer;-0.0002
diabetes,asthma,dementia,cancer;0.0000
diabetes,copd,dementia,cancer;0.0000
coronary.artery.disease,chf,cerebrovascular.disease,hepatitis;0.0000
coronary.artery.disease,chf,cerebrovascular.disease,endstage.renal.disease;-0.0000
coronary.artery.disease,chf,cerebrovascular.disease,chronic.kidney.disease;-0.0000
coronary.artery.disease,chf,cerebrovascular.disease,asthma;-0.0000
coronary.artery.disease,chf,cerebrovascular.disease,copd;-0.0000
coronary.artery.disease,chf,cerebrovascular.disease,dementia;-0.0002
coronary.artery.disease,chf,cerebrovascular.disease,cancer;0.0001
coronary.artery.disease,chf,hepatitis,endstage.renal.disease;0.0000
coronary.artery.disease,chf,hepatitis,chronic.kidney.disease;0.0000
coronary.artery.disease,chf,hepatitis,asthma;0.0000
coronary.artery.disease,chf,hepatitis,copd;0.0000
coronary.artery.disease,chf,hepatitis,dementia;-0.0000
coronary.artery.disease,chf,hepatitis,cancer;-0.0000
coronary.artery.disease,chf,endstage.renal.disease,chronic.kidney.disease;0.0001
coronary.artery.disease,chf,endstage.renal.disease,asthma;-0.0000
coronary.artery.disease,chf,endstage.renal.disease,copd;0.0000
coronary.artery.disease,chf,endstage.renal.disease,dementia;-0.0002
coronary.artery.disease,chf,endstage.renal.disease,cancer;-0.0000
coronary.artery.disease,chf,chronic.kidney.disease,asthma;-0.0002
coronary.artery.disease,chf,chronic.kidney.disease,copd;0.0001
coronary.artery.disease,chf,chronic.kidney.disease,dementia;-0.0002
coronary.artery.disease,chf,chronic.kidney.disease,cancer;0.0001
coronary.artery.disease,chf,asthma,copd;-0.0003
coronary.artery.disease,chf,asthma,dementia;-0.0004
coronary.artery.disease,chf,asthma,cancer;-0.0001
coronary.artery.disease,chf,copd,dementia;-0.0005
coronary.artery.disease,chf,copd,cancer;0.0002
coronary.artery.disease,chf,dementia,cancer;-0.0002
coronary.artery.disease,cerebrovascular.disease,hepatitis,endstage.renal.disease;-0.0000
coronary.artery.disease,cerebrovascular.disease,hepatitis,chronic.kidney.disease;0.0000
coronary.artery.disease,cerebrovascular.disease,hepatitis,asthma;0.0000
coronary.artery.disease,cerebrovascular.disease,hepatitis,copd;0.0000
coronary.artery.disease,cerebrovascular.disease,hepatitis,dementia;0.0000
coronary.artery.disease,cerebrovascular.disease,hepatitis,cancer;0.0000
coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;-0.0001
coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease,asthma;0.0000
coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease,copd;0.0000
coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease,dementia;0.0000
coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease,asthma;-0.0000
coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease,copd;0.0000
coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease,dementia;0.0000
coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease,cancer;0.0000
coronary.artery.disease,cerebrovascular.disease,asthma,copd;0.0001
coronary.artery.disease,cerebrovascular.disease,asthma,dementia;0.0000
coronary.artery.disease,cerebrovascular.disease,asthma,cancer;0.0000
coronary.artery.disease,cerebrovascular.disease,copd,dementia;0.0000
coronary.artery.disease,cerebrovascular.disease,copd,cancer;0.0000
coronary.artery.disease,cerebrovascular.disease,dementia,cancer;-0.0002
coronary.artery.disease,hepatitis,endstage.renal.disease,chronic.kidney.disease;0.0000
coronary.artery.disease,hepatitis,endstage.renal.disease,asthma;0.0000
coronary.artery.disease,hepatitis,endstage.renal.disease,copd;-0.0000
coronary.artery.disease,hepatitis,endstage.renal.disease,dementia;0.0000
coronary.artery.disease,hepatitis,endstage.renal.disease,cancer;0.0000
coronary.artery.disease,hepatitis,chronic.kidney.disease,asthma;-0.0000
coronary.artery.disease,hepatitis,chronic.kidney.disease,copd;-0.0000
coronary.artery.disease,hepatitis,chronic.kidney.disease,dementia;0.0000
coronary.artery.disease,hepatitis,chronic.kidney.disease,cancer;-0.0000
coronary.artery.disease,hepatitis,asthma,copd;0.0000
coronary.artery.disease,hepatitis,asthma,dementia;-0.0000
coronary.artery.disease,hepatitis,asthma,cancer;0.0000
coronary.artery.disease,hepatitis,copd,dementia;0.0000
coronary.artery.disease,hepatitis,copd,cancer;-0.0000
coronary.artery.disease,hepatitis,dementia,cancer;0.0000
coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease,copd;0.0000
coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease,dementia;-0.0001
coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease,cancer;0.0000
coronary.artery.disease,endstage.renal.disease,asthma,copd;-0.0000
coronary.artery.disease,endstage.renal.disease,asthma,dementia;0.0000
coronary.artery.disease,endstage.renal.disease,asthma,cancer;0.0000
coronary.artery.disease,endstage.renal.disease,copd,dementia;-0.0000
coronary.artery.disease,endstage.renal.disease,copd,cancer;-0.0000
coronary.artery.disease,endstage.renal.disease,dementia,cancer;-0.0000
coronary.artery.disease,chronic.kidney.disease,asthma,copd;-0.0000
coronary.artery.disease,chronic.kidney.disease,asthma,dementia;0.0000
coronary.artery.disease,chronic.kidney.disease,asthma,cancer;0.0000
coronary.artery.disease,chronic.kidney.disease,copd,dementia;0.0000
coronary.artery.disease,chronic.kidney.disease,copd,cancer;0.0000
coronary.artery.disease,chronic.kidney.disease,dementia,cancer;-0.0000
coronary.artery.disease,asthma,copd,dementia;0.0001
coronary.artery.disease,asthma,copd,cancer;-0.0000
coronary.artery.disease,asthma,dementia,cancer;0.0000
coronary.artery.disease,copd,dementia,cancer;-0.0000
chf,cerebrovascular.disease,hepatitis,endstage.renal.disease;0.0000
chf,cerebrovascular.disease,hepatitis,chronic.kidney.disease;-0.0000
chf,cerebrovascular.disease,hepatitis,asthma;-0.0000
chf,cerebrovascular.disease,hepatitis,copd;0.0000
chf,cerebrovascular.disease,hepatitis,dementia;0.0000
chf,cerebrovascular.disease,hepatitis,cancer;-0.0000
chf,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;-0.0000
chf,cerebrovascular.disease,endstage.renal.disease,asthma;0.0000
chf,cerebrovascular.disease,endstage.renal.disease,copd;0.0000
chf,cerebrovascular.disease,endstage.renal.disease,dementia;0.0000
chf,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
chf,cerebrovascular.disease,chronic.kidney.disease,asthma;0.0000
chf,cerebrovascular.disease,chronic.kidney.disease,copd;0.0000
chf,cerebrovascular.disease,chronic.kidney.disease,dementia;-0.0000
chf,cerebrovascular.disease,chronic.kidney.disease,cancer;0.0000
chf,cerebrovascular.disease,asthma,copd;-0.0001
chf,cerebrovascular.disease,asthma,dementia;0.0000
chf,cerebrovascular.disease,asthma,cancer;0.0000
chf,cerebrovascular.disease,copd,dementia;0.0000
chf,cerebrovascular.disease,copd,cancer;-0.0000
chf,cerebrovascular.disease,dementia,cancer;-0.0000
chf,hepatitis,endstage.renal.disease,chronic.kidney.disease;0.0000
chf,hepatitis,endstage.renal.disease,asthma;0.0000
chf,hepatitis,endstage.renal.disease,copd;-0.0000
chf,hepatitis,endstage.renal.disease,dementia;0.0000
chf,hepatitis,endstage.renal.disease,cancer;0.0000
chf,hepatitis,chronic.kidney.disease,asthma;0.0000
chf,hepatitis,chronic.kidney.disease,copd;0.0000
chf,hepatitis,chronic.kidney.disease,dementia;-0.0000
chf,hepatitis,chronic.kidney.disease,cancer;-0.0000
chf,hepatitis,asthma,copd;0.0000
chf,hepatitis,asthma,dementia;0.0000
chf,hepatitis,asthma,cancer;-0.0000
chf,hepatitis,copd,dementia;0.0000
chf,hepatitis,copd,cancer;-0.0000
chf,hepatitis,dementia,cancer;-0.0000
chf,endstage.renal.disease,chronic.kidney.disease,asthma;0.0000
chf,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
chf,endstage.renal.disease,chronic.kidney.disease,dementia;-0.0001
chf,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
chf,endstage.renal.disease,asthma,copd;0.0000
chf,endstage.renal.disease,asthma,dementia;0.0000
chf,endstage.renal.disease,asthma,cancer;-0.0000
chf,endstage.renal.disease,copd,dementia;0.0000
chf,endstage.renal.disease,copd,cancer;-0.0000
chf,endstage.renal.disease,dementia,cancer;-0.0000
chf,chronic.kidney.disease,asthma,copd;-0.0001
chf,chronic.kidney.disease,asthma,dementia;0.0000
chf,chronic.kidney.disease,asthma,cancer;-0.0000
chf,chronic.kidney.disease,copd,dementia;-0.0000
chf,chronic.kidney.disease,copd,cancer;-0.0000
chf,chronic.kidney.disease,dementia,cancer;-0.0001
chf,asthma,copd,dementia;-0.0001
chf,asthma,copd,cancer;0.0000
chf,asthma,dementia,cancer;-0.0000
chf,copd,dementia,cancer;0.0000
cerebrovascular.disease,hepatitis,endstage.renal.disease,chronic.kidney.disease;0.0000
cerebrovascular.disease,hepatitis,endstage.renal.disease,asthma;0.0000
cerebrovascular.disease,hepatitis,endstage.renal.disease,copd;-0.0000
cerebrovascular.disease,hepatitis,endstage.renal.disease,dementia;-0.0000
cerebrovascular.disease,hepatitis,endstage.renal.disease,cancer;-0.0000
cerebrovascular.disease,hepatitis,chronic.kidney.disease,asthma;0.0000
cerebrovascular.disease,hepatitis,chronic.kidney.disease,copd;-0.0000
cerebrovascular.disease,hepatitis,chronic.kidney.disease,dementia;0.0000
cerebrovascular.disease,hepatitis,chronic.kidney.disease,cancer;-0.0000
cerebrovascular.disease,hepatitis,asthma,copd;0.0000
cerebrovascular.disease,hepatitis,asthma,dementia;0.0000
cerebrovascular.disease,hepatitis,asthma,cancer;0.0000
cerebrovascular.disease,hepatitis,copd,dementia;0.0000
cerebrovascular.disease,hepatitis,copd,cancer;-0.0000
cerebrovascular.disease,hepatitis,dementia,cancer;0.0000
cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease,dementia;0.0000
cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
cerebrovascular.disease,endstage.renal.disease,asthma,copd;0.0000
cerebrovascular.disease,endstage.renal.disease,asthma,dementia;0.0000
cerebrovascular.disease,endstage.renal.disease,asthma,cancer;-0.0000
cerebrovascular.disease,endstage.renal.disease,copd,dementia;-0.0000
cerebrovascular.disease,endstage.renal.disease,copd,cancer;-0.0000
cerebrovascular.disease,endstage.renal.disease,dementia,cancer;-0.0000
cerebrovascular.disease,chronic.kidney.disease,asthma,copd;-0.0000
cerebrovascular.disease,chronic.kidney.disease,asthma,dementia;0.0000
cerebrovascular.disease,chronic.kidney.disease,asthma,cancer;-0.0000
cerebrovascular.disease,chronic.kidney.disease,copd,dementia;-0.0000
cerebrovascular.disease,chronic.kidney.disease,copd,cancer;-0.0000
cerebrovascular.disease,chronic.kidney.disease,dementia,cancer;0.0000
cerebrovascular.disease,asthma,copd,dementia;0.0000
cerebrovascular.disease,asthma,copd,cancer;0.0000
cerebrovascular.disease,asthma,dementia,cancer;0.0000
cerebrovascular.disease,copd,dementia,cancer;0.0000
hepatitis,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
hepatitis,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
hepatitis,endstage.renal.disease,chronic.kidney.disease,dementia;0.0000
hepatitis,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
hepatitis,endstage.renal.disease,asthma,copd;-0.0000
hepatitis,endstage.renal.disease,asthma,dementia;-0.0000
hepatitis,endstage.renal.disease,asthma,cancer;0.0000
hepatitis,endstage.renal.disease,copd,dementia;-0.0000
hepatitis,endstage.renal.disease,copd,cancer;-0.0000
hepatitis,endstage.renal.disease,dementia,cancer;-0.0000
hepatitis,chronic.kidney.disease,asthma,copd;-0.0000
hepatitis,chronic.kidney.disease,asthma,dementia;0.0000
hepatitis,chronic.kidney.disease,asthma,cancer;-0.0000
hepatitis,chronic.kidney.disease,copd,dementia;-0.0000
hepatitis,chronic.kidney.disease,copd,cancer;-0.0000
hepatitis,chronic.kidney.disease,dementia,cancer;-0.0000
hepatitis,asthma,copd,dementia;0.0000
hepatitis,asthma,copd,cancer;0.0000
hepatitis,asthma,dementia,cancer;0.0000
hepatitis,copd,dementia,cancer;-0.0000
endstage.renal.disease,chronic.kidney.disease,asthma,copd;0.0000
endstage.renal.disease,chronic.kidney.disease,asthma,dementia;-0.0000
endstage.renal.disease,chronic.kidney.disease,asthma,cancer;0.0000
endstage.renal.disease,chronic.kidney.disease,copd,dementia;-0.0000
endstage.renal.disease,chronic.kidney.disease,copd,cancer;-0.0000
endstage.renal.disease,chronic.kidney.disease,dementia,cancer;0.0000
endstage.renal.disease,asthma,copd,dementia;-0.0000
endstage.renal.disease,asthma,copd,cancer;0.0000
endstage.renal.disease,asthma,dementia,cancer;-0.0000
endstage.renal.disease,copd,dementia,cancer;-0.0000
chronic.kidney.disease,asthma,copd,dementia;0.0000
chronic.kidney.disease,asthma,copd,cancer;0.0000
chronic.kidney.disease,asthma,dementia,cancer;-0.0000
chronic.kidney.disease,copd,dementia,cancer;-0.0000
asthma,copd,dementia,cancer;0.0000


==> arxiv-version/sample_ishap.csv <==
Features;Individual Effect;Interaction Effect
diabetes:1.00,age:55.00,hypertension:1.00;0.1025574429808615;0.18632761340213794
hyperlipidemia:0.00,coronary.artery.disease:0.00;0.04595822883069178;0.019304789069209266
race:black;0.0402138541744849;0
sex:male;-0.0367881346707743;0
copd:0.00;0.02783006013640578;0
cerebrovascular.disease:0.00,endstage.renal.disease:0.00;0.010455424030100247;0.017098950940723792
cancer:0.00;0.01173190142443294;0
hepatitis:0.00;0.009503918820893588;0
asthma:0.00;-0.003293101570498131;0
chf:0.00;-0.0028861838558502557;0
chronic.kidney.disease:0.00,dementia:0.00;0.00043705721472586667;-3.231333202846978e-05


==> arxiv-version/sample_shap.csv <==
Features;Individual Effect
age:55.00;0.28120619189408386
race:black;0.009385240704912258
sex:male;-0.0110346566808391
hypertension:1.00;0.07132906868286754
hyperlipidemia:0.00;-0.02313014119382337
diabetes:1.00;-0.03610686362518982
coronary.artery.disease:0.00;0.07362094693000353
chf:0.00;-0.0061286745653255665
cerebrovascular.disease:0.00;-0.018781327239160123
hepatitis:0.00;-0.01480489432196902
endstage.renal.disease:0.00;-0.01070702275791348
chronic.kidney.disease:0.00;0.023222396097623794
asthma:0.00;-0.04880302835793297
copd:0.00;0.029037636365265435
dementia:0.00;0.017856902387560554
cancer:0.00;0.0003136068368912283


==> expres/accuracy/model_classes.csv <==
Index,Model,ISHAP,SHAP,NSHAP,LIME
0,Linear,0.9965196869513046,0.9680884115540775,0.9878256884550194,0.9467334461925967
1,SVM,0.9658518258291922,0.8427815621817633,0.894900393464942,0.8015595924795503
2,RF,0.9280069824291872,0.7478591586071137,0.7862792294439814,0.6609814134201696
3,MLP,0.8723875284847915,0.8246206775805403,0.7702275952874039,0.5347637581983656
4,KNN,0.8923540183703064,0.6877985747389992,0.22837909011462862,0.651430723451109


==> expres/accuracy/per_dataset.csv <==
Dataset,ISHAP,NSHAP,SHAP,LIME
california,0.9426999583474753,0.7650433195818575,0.8366082537434358,0.6093337897057383
diabetes,0.8971232225478636,0.6800588093769144,0.8081157870297494,0.8580311483833487
insurance,0.9889870171193916,0.911368119906683,0.9214256907064412,0.9495228057939643
life,0.7621699367855075,0.0,0.44437964312045153,0.6958292566818952
student,0.8121278941552574,0.0,0.4816275627859901,0.6781472615409687
breast cancer,0.700399206153496,0.0,0.48585671752005444,0.6041096692287122
credit,0.8952858356370953,0.6355519074405563,0.6907689762503686,0.6386825759038801


==> expres/avrage_correlation_grad.csv <==
,ishap,shap
0,0.9927595783176109,0.701514693061386
1,0.992022805140118,0.7276904827938838
2,0.9920207042322673,0.7113863967294902
3,0.9804311327711074,0.777460712532692
4,0.9830611236157792,0.7744181397960704
5,0.9767951204879729,0.7118682883060592
6,0.9823326879516091,0.6575527234739247
7,0.9982348617430681,0.6466688634267298
8,0.9825599880790465,0.6931223255143636
9,0.9661009242009392,0.8300012528277044
10,0.966609314508878,0.7563131232160784
11,0.9968139422836597,0.7249756383253352
12,0.9844423719800651,0.691160884499796
13,0.9713011998149592,0.8153420622601775
14,0.9902892661602664,0.7460829809384607
15,0.9795150947345768,0.7393639188636014
16,0.9858365517575847,0.8118478543883134
17,0.9954203916907258,0.6896602469514166
18,0.960763854172056,0.8120408669087453
19,0.954127400907536,0.8314126332497862
20,0.9308200275213458,0.8158902133918217
21,0.987238578970576,0.735839868488622
22,0.9721521292552708,0.7714500171424323
23,0.9905426300932736,0.6649564329922227
24,0.9670869109542237,0.7838848158998262
25,0.9749832399856186,0.8098784727519603
26,0.9876108605847619,0.7865313782017457
27,0.9677363312894404,0.7610703744532229
28,0.9937930779033213,0.726987482179285
29,0.9519251684273377,0.7675795448165632
30,0.9861483636495211,0.7514285439411331
31,0.9966323476172776,0.6448373449533275
32,0.9814862012711034,0.8108270612652207
33,0.9954375657424982,0.7034852336333397
34,0.9854537582932161,0.6972240749576378
35,0.985039475204867,0.7113001565178888
36,0.991593571228808,0.7031498688361864
37,0.948939281783706,0.6751745116193257
38,0.9691131780179314,0.6985162875559546
39,0.9834341130450532,0.6995720731940184
40,0.9454020542299096,0.8111675452901524
41,0.9216633639937786,0.7988215239722017
42,0.9911384958739858,0.7421430077391331
43,0.9582381699899287,0.7586245570960902
44,0.977109515913122,0.8180008595161581
45,0.9675029664905404,0.8103537112085387
46,0.9191885219653476,0.8260031419974121
47,0.9796896216002188,0.771994952996639
48,0.9725231638837513,0.7471428251116584
49,0.9003335914154708,0.8101709623949847
50,0.9898293576348812,0.7496706459608934
51,0.9683464004144061,0.7677500107552971
52,0.9760330123972599,0.7018982218894595
53,0.9629268160451456,0.7568571963287888
54,0.883418795475628,0.7936987641373795
55,0.9961755522699887,0.7012684708420267
56,0.9963707824345569,0.6432707336567597
57,0.9388441489569438,0.8641951733595713
58,0.98984432374921,0.6855583691526973
59,0.9519692168354236,0.8116687647958948
60,0.9986132702913658,0.6668536467854677
61,0.9665597390376286,0.6900451215261386
62,0.9925905193900033,0.7608150719585692
63,0.947656204992358,0.8920649904544191
64,0.9929494580275359,0.7245560424033508
65,0.9733695446165135,0.7518357906337683
66,0.9853578364921176,0.787821013944144
67,0.9869776265701726,0.8094468356629309
68,0.9844421909442219,0.7611511285684307
69,0.9877039857809942,0.6824549901464543
70,0.9939859086042458,0.7187348914625279
71,0.9890628464863565,0.697048661169633
72,0.9856202706091822,0.7594875812720067
73,0.9916003701666805,0.7209320253527746
74,0.889794041345433,0.8342560256998605
75,0.9664379912751686,0.8401345241634853
76,0.9970869165397505,0.6953817618256589
77,0.7636629329097212,0.7897184250197797
78,0.9759235808013482,0.8243845854683369
79,0.775474131522098,0.7606515870919919
80,0.9285288836905001,0.7175866197880978
81,0.9505995355041758,0.8061778715995611
82,0.9230940200689837,0.7017144223505641
83,0.9822291703881166,0.7379948304691418
84,0.9493825660186954,0.77157205792746
85,0.9866797527729976,0.7011904479539949
86,0.9548485296877094,0.7719463285492135
87,0.9515791273012957,0.8124410522175787
88,0.9965324821717871,0.6863233266631508
89,0.9858644015535993,0.7369135573516091
90,0.988832163205866,0.7870939176303318
91,0.9910334090240736,0.6808898278396446
92,0.9072598473844662,0.8385042298052936
93,0.9909278941163766,0.7012661141362228
94,0.9320569051750626,0.8141395621643499
95,0.9182918111752373,0.7816093794048136
96,0.983376803774699,0.7892198335972338
97,0.9792692110738362,0.7709776545616334
98,0.9896179687148272,0.7120776807476057
99,0.9910447002532208,0.6899484864704182


==> expres/bike-ishap.csv <==
y;x1;x2;x3
y1;165.03053380984602;663.4310101947232;0
y2;159.30143420656623;97.75135751525977;0
y3;123.82048411076161;0;0
y4;97.50658769811609;0;0
y5;43.764074920522305;0;0
y6;7.860278537326849;0;0
y7;3.330072878697422;0;0

==> expres/bike-nshap.csv <==
Features;Order1-pos;Order2-pos;Order3-pos;Order4-pos;Order5-pos;Order6-pos;Order7-pos;Order8-pos;Order9-pos;Order10-pos;Order1-neg;Order2-neg;Order3-neg;Order4-neg;Order5-neg;Order6-neg;Order7-neg;Order8-neg;Order9-neg;Order10-neg
season;302.7828;167.4671;170.7963;58.7506;18.3339;3.9803;0.6399;0.0541;0.0026;0.0000;0.0000;-23.8671;-27.9838;-25.3238;-10.7629;-1.8041;-0.3031;-0.0241;-0.0000;-0.0000
mnth;111.7951;64.3598;85.8368;39.4318;13.4952;4.2550;0.4245;0.0655;0.0026;0.0000;0.0000;-159.2146;-48.4508;-35.5603;-11.6907;-2.1671;-0.4047;-0.0241;0.0000;-0.0000
holiday;7.2007;4.6347;9.5420;2.8372;1.0623;0.3540;0.0491;0.0092;0.0000;0.0000;0.0000;-0.5623;-0.4238;-0.6394;-0.3691;-0.0884;-0.0301;-0.0007;-0.0000;-0.0000
weekday;50.3631;43.9705;15.1860;45.6175;13.4397;2.8733;0.6742;0.0703;0.0026;0.0000;0.0000;-28.8884;-66.5024;-19.2730;-9.6316;-2.9681;-0.2001;-0.0239;-0.0000;-0.0000
workingday;0.0000;14.7644;18.8130;31.2684;8.4176;2.5440;0.4997;0.0738;0.0026;0.0000;-15.9047;-2.3929;-13.2283;-16.8832;-7.2862;-1.5735;-0.2309;-0.0234;-0.0000;-0.0000
weathersit;27.2326;12.8304;24.6771;11.7551;7.5093;1.8858;0.4919;0.0800;0.0026;0.0000;0.0000;-7.0652;-5.7184;-18.8289;-6.2746;-1.8501;-0.3377;-0.0052;-0.0000;-0.0000
temp;0.0000;142.9510;198.8522;88.5336;21.1341;4.4392;0.7784;0.0868;0.0026;0.0000;-702.0405;-167.7385;-76.4118;-39.8790;-16.9676;-2.7138;-0.3561;-0.0195;-0.0000;-0.0000
atemp;66.1923;91.4632;128.4693;52.0977;21.1876;3.9874;0.7620;0.0854;0.0026;0.0000;0.0000;-121.4279;-53.8705;-38.5141;-12.4008;-3.2870;-0.3209;-0.0241;-0.0000;-0.0000
hum;599.7396;148.5061;90.2680;60.7782;24.5456;3.9504;0.6873;0.0867;0.0026;0.0000;0.0000;-3.4284;-67.8244;-32.2178;-11.7456;-2.8381;-0.3750;-0.0236;-0.0000;-0.0000
windspeed;131.4193;26.6587;86.3066;53.9194;14.5377;3.9080;0.5850;0.0823;0.0026;0.0000;0.0000;-55.4865;-39.0765;-30.6485;-13.3155;-2.1174;-0.3902;-0.0241;-0.0000;-0.0000


==> expres/bike-shap.csv <==
Features;Individual Effect
season;571.2017128159058
mnth;145.9891859631303
holiday;39.242245336556905
weekday;150.06893148381522
workingday;45.11053806675521
weathersit;-75.68470755189001
temp;-564.5475064654478
atemp;111.5439640118724
hum;701.6043663441529
windspeed;130.49282860770415


==> expres/full_runtimes.csv <==
nvariables,iSHAP-Greedy without Graph,iSHAP-Greedy,SHAP,iSHAP-Exact,NSHAP,LIME
2,0.006666666666666667,0.0095,0.008333333333333333,0.006166666666666667,0.0016666666666666668,0.0014
4,0.01,0.011666666666666665,0.015333333333333334,0.011166666666666667,0.005,0.0015
8,0.03166666666666666,0.02,0.029500000000000002,0.035,0.08333333333333333,0.0015
16,0.11333333333333333,0.035,0.05733333333333333,0.20166666666666666,20.0,0.0015
32,0.48833333333333334,0.07333333333333333,0.11166666666666666,83.33333333333333,5000.0,0.0016
64,1.85,0.19499999999999998,0.22,83.33333333333333,5000.0,0.0026
128,6.666666666666667,0.565,0.43833333333333335,83.33333333333333,5000.0,0.0039
256,25.0,2.1,0.87,83.33333333333333,5000.0,0.0039
512,75.0,9.366666666666667,1.7433333333333332,83.33333333333333,5000.0,0.01
1024,75.0,36.666666666666664,3.441666666666667,83.33333333333333,5000.0,0.02


==> expres/synthetic/exhaustive.csv <==
Iteration,F1-FULL,F1-NSHAP,Pairwise-F1-NSHAP,Pairwise-F1-FULL
4.0,0.753125,0.409375,0.3191157894736842,0.7509907923030269
6.0,0.6274999999999998,0.35541666666666677,0.2716834899195416,0.6797643215520521
8.0,0.514375,0.34937500000000005,0.2819804353018054,0.5843660217741697
10.0,0.44225,0.33999999999999997,0.2721881111175529,0.5082863272890609


==> expres/synthetic/ishap.csv <==
Iteration,F1-GREEDY,Pairwise-F1-GREEDY,Pairwise-Precision-GREEDY,Pairwise-Recall-GREEDY
4.0,0.7112499999999999,0.7782762465435732,0.7641666666666665,0.7929166666666666
6.0,0.5979166666666667,0.6868224877549923,0.6583333333333333,0.717888888888889
8.0,0.5140625,0.6349784839748882,0.5988313492063493,0.6757698412698413
10.0,0.435,0.5695144977555835,0.532734126984127,0.6117501984126984
15.0,0.33866666666666667,0.47675911340477933,0.43168612521737515,0.5323416992729493
20.0,0.29525,0.42189123590793326,0.37453718645296624,0.4829526299428085
30.0,0.26699999999999996,0.37961864752712077,0.3279931930417972,0.4505313572089955
50.0,0.24179999999999996,0.3417194373448773,0.28226622356131326,0.43290046300728946
75.0,0.23726666666666668,0.3317797209409346,0.2682927513458161,0.4346268616593251
100.0,0.23754999999999998,0.32871003476209854,0.26318656099292204,0.4376743519895189


==> expres/synthetic/per_config.csv <==
Config,iSHAP-Greedy,iSHAP-Exact,NSHAP
normal-mult,0.4901041666666666,0.4699166666666666,0.29327083333333337
normal-sin,0.6245,0.6679791666666666,0.4611875
uniform-mult,0.5413541666666667,0.5520833333333333,0.292625
uniform-sin,0.6022708333333332,0.6472708333333332,0.40914583333333343


==> expres/var_correlation_example.csv <==
,var,correlation
0,0,0.7572502548550946
1,1,1.0
2,2,0.5896460427495818
3,3,1.0
4,4,0.9999999999999999
5,5,0.6002393866494973
6,6,0.5338401438297186
7,7,0.5435900667017963
8,8,0.6390392491154714
9,9,0.6883404311677908
10,10,0.6432886347389354
11,11,0.7714862514240427
12,12,0.6662806053002931
13,13,0.9999999999999998
14,14,0.5441153214495377
15,15,0.6529636794129157
16,16,0.7630534087204981
17,17,0.47521993035993676
18,18,1.0
19,19,0.7384191213207004


==> expres/var_set_correlation_example.csv <==
,var_set,correlation
0,"(13)",0.991769263074989
1,"(18)",0.9907563863814097
2,"(1)",0.9919092633401873
3,"(14 6 15 17)",0.9996654037997184
4,"(7 12 9 2)",0.9992876782371078
5,"(19 0)",0.9714318874752548
6,"(3)",0.9922580222253027
7,"(10 5 8)",0.9988410551669401
8,"(4)",0.992230672596659
9,"(11 16)",0.9984964257551996


==> nshap_sample.csv <==
Feature-Set;NSHAP-Value
age;-0.0754
race;0.0204
sex;0.0286
hypertension;-0.0028
hyperlipidemia;-0.0131
diabetes;-0.0042
coronary.artery.disease;0.0386
chf;-0.0098
cerebrovascular.disease;0.0029
hepatitis;0.0018
endstage.renal.disease;-0.0027
chronic.kidney.disease;-0.0016
asthma;-0.0029
copd;-0.0033
dementia;0.0010
cancer;0.0050
age,race;0.0082
age,sex;-0.0349
age,hypertension;-0.0056
age,hyperlipidemia;-0.0071
age,diabetes;-0.0287
age,coronary.artery.disease;0.0031
age,chf;-0.0051
age,cerebrovascular.disease;0.0012
age,hepatitis;0.0005
age,endstage.renal.disease;0.0011
age,chronic.kidney.disease;0.0017
age,asthma;0.0006
age,copd;-0.0008
age,dementia;0.0047
age,cancer;0.0010
race,sex;0.0047
race,hypertension;-0.0329
race,hyperlipidemia;-0.0026
race,diabetes;-0.0017
race,coronary.artery.disease;-0.0151
race,chf;0.0044
race,cerebrovascular.disease;0.0023
race,hepatitis;-0.0003
race,endstage.renal.disease;-0.0005
race,chronic.kidney.disease;-0.0013
race,asthma;0.0007
race,copd;0.0030
race,dementia;0.0018
race,cancer;0.0005
sex,hypertension;-0.0148
sex,hyperlipidemia;-0.0015
sex,diabetes;-0.0142
sex,coronary.artery.disease;0.0078
sex,chf;0.0029
sex,cerebrovascular.disease;0.0005
sex,hepatitis;0.0000
sex,endstage.renal.disease;0.0024
sex,chronic.kidney.disease;-0.0009
sex,asthma;-0.0011
sex,copd;-0.0013
sex,dementia;-0.0018
sex,cancer;-0.0018
hypertension,hyperlipidemia;-0.0011
hypertension,diabetes;-0.0079
hypertension,coronary.artery.disease;-0.0016
hypertension,chf;0.0023
hypertension,cerebrovascular.disease;0.0012
hypertension,hepatitis;0.0012
hypertension,endstage.renal.disease;0.0004
hypertension,chronic.kidney.disease;-0.0006
hypertension,asthma;0.0003
hypertension,copd;0.0020
hypertension,dementia;-0.0046
hypertension,cancer;-0.0003
hyperlipidemia,diabetes;-0.0068
hyperlipidemia,coronary.artery.disease;0.0067
hyperlipidemia,chf;-0.0039
hyperlipidemia,cerebrovascular.disease;0.0001
hyperlipidemia,hepatitis;-0.0004
hyperlipidemia,endstage.renal.disease;-0.0001
hyperlipidemia,chronic.kidney.disease;-0.0028
hyperlipidemia,asthma;0.0011
hyperlipidemia,copd;0.0009
hyperlipidemia,dementia;-0.0021
hyperlipidemia,cancer;0.0007
diabetes,coronary.artery.disease;0.0046
diabetes,chf;0.0037
diabetes,cerebrovascular.disease;0.0000
diabetes,hepatitis;-0.0008
diabetes,endstage.renal.disease;-0.0001
diabetes,chronic.kidney.disease;0.0035
diabetes,asthma;-0.0006
diabetes,copd;-0.0014
diabetes,dementia;0.0003
diabetes,cancer;-0.0017
coronary.artery.disease,chf;0.0082
coronary.artery.disease,cerebrovascular.disease;0.0005
coronary.artery.disease,hepatitis;0.0005
coronary.artery.disease,endstage.renal.disease;-0.0003
coronary.artery.disease,chronic.kidney.disease;0.0016
coronary.artery.disease,asthma;0.0011
coronary.artery.disease,copd;0.0025
coronary.artery.disease,dementia;-0.0020
coronary.artery.disease,cancer;0.0023
chf,cerebrovascular.disease;-0.0008
chf,hepatitis;-0.0002
chf,endstage.renal.disease;-0.0007
chf,chronic.kidney.disease;-0.0025
chf,asthma;-0.0006
chf,copd;-0.0002
chf,dementia;-0.0018
chf,cancer;0.0005
cerebrovascular.disease,hepatitis;0.0002
cerebrovascular.disease,endstage.renal.disease;0.0003
cerebrovascular.disease,chronic.kidney.disease;0.0003
cerebrovascular.disease,asthma;0.0001
cerebrovascular.disease,copd;0.0003
cerebrovascular.disease,dementia;-0.0004
cerebrovascular.disease,cancer;0.0000
hepatitis,endstage.renal.disease;-0.0001
hepatitis,chronic.kidney.disease;0.0001
hepatitis,asthma;-0.0001
hepatitis,copd;0.0001
hepatitis,dementia;-0.0002
hepatitis,cancer;0.0001
endstage.renal.disease,chronic.kidney.disease;0.0004
endstage.renal.disease,asthma;0.0002
endstage.renal.disease,copd;0.0001
endstage.renal.disease,dementia;-0.0004
endstage.renal.disease,cancer;0.0001
chronic.kidney.disease,asthma;-0.0009
chronic.kidney.disease,copd;-0.0011
chronic.kidney.disease,dementia;-0.0003
chronic.kidney.disease,cancer;-0.0007
asthma,copd;0.0025
asthma,dementia;-0.0001
asthma,cancer;0.0002
copd,dementia;-0.0010
copd,cancer;-0.0003
dementia,cancer;-0.0010
age,race,sex;-0.0379
age,race,hypertension;-0.0092
age,race,hyperlipidemia;0.0053
age,race,diabetes;0.0267
age,race,coronary.artery.disease;0.0294
age,race,chf;0.0101
age,race,cerebrovascular.disease;0.0001
age,race,hepatitis;0.0009
age,race,endstage.renal.disease;0.0026
age,race,chronic.kidney.disease;0.0019
age,race,asthma;0.0004
age,race,copd;0.0026
age,race,dementia;0.0091
age,race,cancer;0.0034
age,sex,hypertension;-0.0319
age,sex,hyperlipidemia;0.0202
age,sex,diabetes;0.0344
age,sex,coronary.artery.disease;-0.0017
age,sex,chf;-0.0032
age,sex,cerebrovascular.disease;0.0027
age,sex,hepatitis;0.0001
age,sex,endstage.renal.disease;0.0006
age,sex,chronic.kidney.disease;0.0018
age,sex,asthma;0.0012
age,sex,copd;0.0004
age,sex,dementia;0.0024
age,sex,cancer;-0.0006
age,hypertension,hyperlipidemia;-0.0001
age,hypertension,diabetes;0.0000
age,hypertension,coronary.artery.disease;0.0188
age,hypertension,chf;-0.0006
age,hypertension,cerebrovascular.disease;0.0001
age,hypertension,hepatitis;-0.0007
age,hypertension,endstage.renal.disease;-0.0008
age,hypertension,chronic.kidney.disease;0.0002
age,hypertension,asthma;-0.0015
age,hypertension,copd;-0.0007
age,hypertension,dementia;0.0037
age,hypertension,cancer;0.0018
age,hyperlipidemia,diabetes;0.0281
age,hyperlipidemia,coronary.artery.disease;0.0124
age,hyperlipidemia,chf;0.0120
age,hyperlipidemia,cerebrovascular.disease;0.0028
age,hyperlipidemia,hepatitis;0.0002
age,hyperlipidemia,endstage.renal.disease;0.0001
age,hyperlipidemia,chronic.kidney.disease;-0.0002
age,hyperlipidemia,asthma;0.0007
age,hyperlipidemia,copd;0.0018
age,hyperlipidemia,dementia;0.0005
age,hyperlipidemia,cancer;0.0008
age,diabetes,coronary.artery.disease;0.0144
age,diabetes,chf;0.0057
age,diabetes,cerebrovascular.disease;0.0004
age,diabetes,hepatitis;0.0004
age,diabetes,endstage.renal.disease;0.0026
age,diabetes,chronic.kidney.disease;-0.0006
age,diabetes,asthma;0.0011
age,diabetes,copd;0.0010
age,diabetes,dementia;-0.0007
age,diabetes,cancer;0.0002
age,coronary.artery.disease,chf;0.0080
age,coronary.artery.disease,cerebrovascular.disease;0.0026
age,coronary.artery.disease,hepatitis;0.0003
age,coronary.artery.disease,endstage.renal.disease;0.0013
age,coronary.artery.disease,chronic.kidney.disease;0.0028
age,coronary.artery.disease,asthma;0.0020
age,coronary.artery.disease,copd;0.0007
age,coronary.artery.disease,dementia;0.0032
age,coronary.artery.disease,cancer;0.0020
age,chf,cerebrovascular.disease;-0.0002
age,chf,hepatitis;0.0003
age,chf,endstage.renal.disease;0.0011
age,chf,chronic.kidney.disease;0.0007
age,chf,asthma;0.0009
age,chf,copd;0.0002
age,chf,dementia;0.0001
age,chf,cancer;-0.0007
age,cerebrovascular.disease,hepatitis;-0.0000
age,cerebrovascular.disease,endstage.renal.disease;0.0002
age,cerebrovascular.disease,chronic.kidney.disease;0.0005
age,cerebrovascular.disease,asthma;0.0003
age,cerebrovascular.disease,copd;0.0007
age,cerebrovascular.disease,dementia;0.0008
age,cerebrovascular.disease,cancer;0.0003
age,hepatitis,endstage.renal.disease;0.0005
age,hepatitis,chronic.kidney.disease;0.0000
age,hepatitis,asthma;-0.0000
age,hepatitis,copd;-0.0000
age,hepatitis,dementia;0.0002
age,hepatitis,cancer;0.0000
age,endstage.renal.disease,chronic.kidney.disease;0.0004
age,endstage.renal.disease,asthma;-0.0002
age,endstage.renal.disease,copd;0.0001
age,endstage.renal.disease,dementia;0.0001
age,endstage.renal.disease,cancer;0.0001
age,chronic.kidney.disease,asthma;0.0000
age,chronic.kidney.disease,copd;0.0001
age,chronic.kidney.disease,dementia;-0.0003
age,chronic.kidney.disease,cancer;0.0004
age,asthma,copd;-0.0005
age,asthma,dementia;0.0001
age,asthma,cancer;0.0000
age,copd,dementia;0.0004
age,copd,cancer;0.0000
age,dementia,cancer;0.0006
race,sex,hypertension;0.0059
race,sex,hyperlipidemia;0.0098
race,sex,diabetes;0.0265
race,sex,coronary.artery.disease;-0.0018
race,sex,chf;0.0025
race,sex,cerebrovascular.disease;0.0042
race,sex,hepatitis;-0.0002
race,sex,endstage.renal.disease;0.0038
race,sex,chronic.kidney.disease;0.0026
race,sex,asthma;0.0020
race,sex,copd;-0.0001
race,sex,dementia;0.0027
race,sex,cancer;0.0023
race,hypertension,hyperlipidemia;0.0011
race,hypertension,diabetes;0.0017
race,hypertension,coronary.artery.disease;-0.0046
race,hypertension,chf;-0.0030
race,hypertension,cerebrovascular.disease;0.0005
race,hypertension,hepatitis;-0.0013
race,hypertension,endstage.renal.disease;0.0003
race,hypertension,chronic.kidney.disease;0.0004
race,hypertension,asthma;-0.0004
race,hypertension,copd;-0.0017
race,hypertension,dementia;-0.0007
race,hypertension,cancer;0.0006
race,hyperlipidemia,diabetes;0.0142
race,hyperlipidemia,coronary.artery.disease;0.0043
race,hyperlipidemia,chf;0.0022
race,hyperlipidemia,cerebrovascular.disease;0.0010
race,hyperlipidemia,hepatitis;0.0003
race,hyperlipidemia,endstage.renal.disease;0.0010
race,hyperlipidemia,chronic.kidney.disease;0.0026
race,hyperlipidemia,asthma;0.0007
race,hyperlipidemia,copd;0.0002
race,hyperlipidemia,dementia;-0.0001
race,hyperlipidemia,cancer;0.0011
race,diabetes,coronary.artery.disease;0.0123
race,diabetes,chf;0.0007
race,diabetes,cerebrovascular.disease;0.0008
race,diabetes,hepatitis;0.0007
race,diabetes,endstage.renal.disease;0.0025
race,diabetes,chronic.kidney.disease;0.0022
race,diabetes,asthma;0.0018
race,diabetes,copd;0.0005
race,diabetes,dementia;0.0005
race,diabetes,cancer;0.0016
race,coronary.artery.disease,chf;0.0027
race,coronary.artery.disease,cerebrovascular.disease;0.0008
race,coronary.artery.disease,hepatitis;0.0000
race,coronary.artery.disease,endstage.renal.disease;0.0009
race,coronary.artery.disease,chronic.kidney.disease;0.0033
race,coronary.artery.disease,asthma;-0.0000
race,coronary.artery.disease,copd;-0.0009
race,coronary.artery.disease,dementia;-0.0010
race,coronary.artery.disease,cancer;-0.0007
race,chf,cerebrovascular.disease;0.0006
race,chf,hepatitis;0.0001
race,chf,endstage.renal.disease;0.0015
race,chf,chronic.kidney.disease;0.0005
race,chf,asthma;-0.0001
race,chf,copd;0.0008
race,chf,dementia;0.0011
race,chf,cancer;0.0018
race,cerebrovascular.disease,hepatitis;0.0000
race,cerebrovascular.disease,endstage.renal.disease;0.0002
race,cerebrovascular.disease,chronic.kidney.disease;-0.0001
race,cerebrovascular.disease,asthma;0.0001
race,cerebrovascular.disease,copd;0.0005
race,cerebrovascular.disease,dementia;0.0011
race,cerebrovascular.disease,cancer;0.0003
race,hepatitis,endstage.renal.disease;0.0002
race,hepatitis,chronic.kidney.disease;-0.0000
race,hepatitis,asthma;0.0002
race,hepatitis,copd;0.0000
race,hepatitis,dementia;0.0001
race,hepatitis,cancer;0.0002
race,endstage.renal.disease,chronic.kidney.disease;-0.0002
race,endstage.renal.disease,asthma;0.0001
race,endstage.renal.disease,copd;-0.0000
race,endstage.renal.disease,dementia;0.0001
race,endstage.renal.disease,cancer;0.0001
race,chronic.kidney.disease,asthma;0.0004
race,chronic.kidney.disease,copd;0.0002
race,chronic.kidney.disease,dementia;0.0002
race,chronic.kidney.disease,cancer;0.0007
race,asthma,copd;0.0002
race,asthma,dementia;0.0002
race,asthma,cancer;-0.0000
race,copd,dementia;0.0001
race,copd,cancer;0.0005
race,dementia,cancer;0.0009
sex,hypertension,hyperlipidemia;0.0015
sex,hypertension,diabetes;0.0038
sex,hypertension,coronary.artery.disease;-0.0064
sex,hypertension,chf;-0.0036
sex,hypertension,cerebrovascular.disease;-0.0006
sex,hypertension,hepatitis;-0.0005
sex,hypertension,endstage.renal.disease;0.0003
sex,hypertension,chronic.kidney.disease;0.0004
sex,hypertension,asthma;0.0002
sex,hypertension,copd;-0.0028
sex,hypertension,dementia;-0.0009
sex,hypertension,cancer;0.0011
sex,hyperlipidemia,diabetes;0.0135
sex,hyperlipidemia,coronary.artery.disease;0.0154
sex,hyperlipidemia,chf;0.0048
sex,hyperlipidemia,cerebrovascular.disease;0.0015
sex,hyperlipidemia,hepatitis;0.0005
sex,hyperlipidemia,endstage.renal.disease;0.0013
sex,hyperlipidemia,chronic.kidney.disease;0.0028
sex,hyperlipidemia,asthma;0.0003
sex,hyperlipidemia,copd;-0.0005
sex,hyperlipidemia,dementia;0.0019
sex,hyperlipidemia,cancer;-0.0002
sex,diabetes,coronary.artery.disease;0.0140
sex,diabetes,chf;0.0032
sex,diabetes,cerebrovascular.disease;0.0015
sex,diabetes,hepatitis;0.0004
sex,diabetes,endstage.renal.disease;0.0012
sex,diabetes,chronic.kidney.disease;0.0019
sex,diabetes,asthma;0.0004
sex,diabetes,copd;0.0005
sex,diabetes,dementia;-0.0013
sex,diabetes,cancer;0.0000
sex,coronary.artery.disease,chf;0.0030
sex,coronary.artery.disease,cerebrovascular.disease;0.0021
sex,coronary.artery.disease,hepatitis;0.0002
sex,coronary.artery.disease,endstage.renal.disease;0.0007
sex,coronary.artery.disease,chronic.kidney.disease;0.0026
sex,coronary.artery.disease,asthma;0.0019
sex,coronary.artery.disease,copd;0.0011
sex,coronary.artery.disease,dementia;0.0005
sex,coronary.artery.disease,cancer;0.0036
sex,chf,cerebrovascular.disease;0.0011
sex,chf,hepatitis;0.0002
sex,chf,endstage.renal.disease;0.0015
sex,chf,chronic.kidney.disease;0.0016
sex,chf,asthma;0.0009
sex,chf,copd;0.0008
sex,chf,dementia;-0.0002
sex,chf,cancer;0.0009
sex,cerebrovascular.disease,hepatitis;-0.0000
sex,cerebrovascular.disease,endstage.renal.disease;0.0003
sex,cerebrovascular.disease,chronic.kidney.disease;0.0005
sex,cerebrovascular.disease,asthma;0.0000
sex,cerebrovascular.disease,copd;0.0004
sex,cerebrovascular.disease,dementia;-0.0000
sex,cerebrovascular.disease,cancer;-0.0001
sex,hepatitis,endstage.renal.disease;0.0005
sex,hepatitis,chronic.kidney.disease;0.0000
sex,hepatitis,asthma;-0.0000
sex,hepatitis,copd;-0.0000
sex,hepatitis,dementia;0.0002
sex,hepatitis,cancer;0.0001
sex,endstage.renal.disease,chronic.kidney.disease;0.0007
sex,endstage.renal.disease,asthma;0.0001
sex,endstage.renal.disease,copd;0.0002
sex,endstage.renal.disease,dementia;0.0003
sex,endstage.renal.disease,cancer;0.0001
sex,chronic.kidney.disease,asthma;0.0001
sex,chronic.kidney.disease,copd;0.0002
sex,chronic.kidney.disease,dementia;-0.0000
sex,chronic.kidney.disease,cancer;0.0002
sex,asthma,copd;0.0011
sex,asthma,dementia;-0.0001
sex,asthma,cancer;0.0000
sex,copd,dementia;0.0002
sex,copd,cancer;0.0003
sex,dementia,cancer;0.0005
hypertension,hyperlipidemia,diabetes;0.0009
hypertension,hyperlipidemia,coronary.artery.disease;0.0012
hypertension,hyperlipidemia,chf;-0.0002
hypertension,hyperlipidemia,cerebrovascular.disease;-0.0004
hypertension,hyperlipidemia,hepatitis;0.0000
hypertension,hyperlipidemia,endstage.renal.disease;0.0001
hypertension,hyperlipidemia,chronic.kidney.disease;0.0003
hypertension,hyperlipidemia,asthma;0.0003
hypertension,hyperlipidemia,copd;0.0003
hypertension,hyperlipidemia,dementia;0.0003
hypertension,hyperlipidemia,cancer;0.0001
hypertension,diabetes,coronary.artery.disease;0.0044
hypertension,diabetes,chf;0.0010
hypertension,diabetes,cerebrovascular.disease;-0.0004
hypertension,diabetes,hepatitis;0.0002
hypertension,diabetes,endstage.renal.disease;0.0013
hypertension,diabetes,chronic.kidney.disease;0.0007
hypertension,diabetes,asthma;0.0005
hypertension,diabetes,copd;-0.0002
hypertension,diabetes,dementia;0.0000
hypertension,diabetes,cancer;0.0003
hypertension,coronary.artery.disease,chf;-0.0006
hypertension,coronary.artery.disease,cerebrovascular.disease;-0.0002
hypertension,coronary.artery.disease,hepatitis;0.0001
hypertension,coronary.artery.disease,endstage.renal.disease;0.0010
hypertension,coronary.artery.disease,chronic.kidney.disease;0.0025
hypertension,coronary.artery.disease,asthma;0.0004
hypertension,coronary.artery.disease,copd;0.0004
hypertension,coronary.artery.disease,dementia;0.0004
hypertension,coronary.artery.disease,cancer;-0.0014
hypertension,chf,cerebrovascular.disease;0.0003
hypertension,chf,hepatitis;0.0001
hypertension,chf,endstage.renal.disease;0.0004
hypertension,chf,chronic.kidney.disease;0.0008
hypertension,chf,asthma;-0.0000
hypertension,chf,copd;-0.0001
hypertension,chf,dementia;-0.0007
hypertension,chf,cancer;0.0004
hypertension,cerebrovascular.disease,hepatitis;-0.0001
hypertension,cerebrovascular.disease,endstage.renal.disease;0.0001
hypertension,cerebrovascular.disease,chronic.kidney.disease;0.0002
hypertension,cerebrovascular.disease,asthma;-0.0000
hypertension,cerebrovascular.disease,copd;0.0000
hypertension,cerebrovascular.disease,dementia;-0.0001
hypertension,cerebrovascular.disease,cancer;-0.0000
hypertension,hepatitis,endstage.renal.disease;0.0003
hypertension,hepatitis,chronic.kidney.disease;0.0000
hypertension,hepatitis,asthma;0.0000
hypertension,hepatitis,copd;0.0000
hypertension,hepatitis,dementia;0.0000
hypertension,hepatitis,cancer;-0.0000
hypertension,endstage.renal.disease,chronic.kidney.disease;0.0002
hypertension,endstage.renal.disease,asthma;0.0000
hypertension,endstage.renal.disease,copd;0.0000
hypertension,endstage.renal.disease,dementia;0.0000
hypertension,endstage.renal.disease,cancer;-0.0002
hypertension,chronic.kidney.disease,asthma;0.0001
hypertension,chronic.kidney.disease,copd;0.0005
hypertension,chronic.kidney.disease,dementia;0.0002
hypertension,chronic.kidney.disease,cancer;0.0003
hypertension,asthma,copd;-0.0000
hypertension,asthma,dementia;-0.0001
hypertension,asthma,cancer;-0.0001
hypertension,copd,dementia;-0.0001
hypertension,copd,cancer;0.0003
hypertension,dementia,cancer;0.0000
hyperlipidemia,diabetes,coronary.artery.disease;0.0094
hyperlipidemia,diabetes,chf;0.0036
hyperlipidemia,diabetes,cerebrovascular.disease;0.0010
hyperlipidemia,diabetes,hepatitis;0.0002
hyperlipidemia,diabetes,endstage.renal.disease;0.0019
hyperlipidemia,diabetes,chronic.kidney.disease;0.0025
hyperlipidemia,diabetes,asthma;0.0016
hyperlipidemia,diabetes,copd;0.0016
hyperlipidemia,diabetes,dementia;0.0012
hyperlipidemia,diabetes,cancer;0.0014
hyperlipidemia,coronary.artery.disease,chf;0.0057
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease;0.0026
hyperlipidemia,coronary.artery.disease,hepatitis;0.0002
hyperlipidemia,coronary.artery.disease,endstage.renal.disease;0.0006
hyperlipidemia,coronary.artery.disease,chronic.kidney.disease;0.0021
hyperlipidemia,coronary.artery.disease,asthma;-0.0002
hyperlipidemia,coronary.artery.disease,copd;0.0010
hyperlipidemia,coronary.artery.disease,dementia;0.0025
hyperlipidemia,coronary.artery.disease,cancer;0.0018
hyperlipidemia,chf,cerebrovascular.disease;0.0009
hyperlipidemia,chf,hepatitis;0.0001
hyperlipidemia,chf,endstage.renal.disease;0.0004
hyperlipidemia,chf,chronic.kidney.disease;0.0010
hyperlipidemia,chf,asthma;-0.0006
hyperlipidemia,chf,copd;0.0014
hyperlipidemia,chf,dementia;0.0004
hyperlipidemia,chf,cancer;0.0001
hyperlipidemia,cerebrovascular.disease,hepatitis;-0.0000
hyperlipidemia,cerebrovascular.disease,endstage.renal.disease;0.0001
hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease;0.0001
hyperlipidemia,cerebrovascular.disease,asthma;0.0002
hyperlipidemia,cerebrovascular.disease,copd;0.0003
hyperlipidemia,cerebrovascular.disease,dementia;0.0002
hyperlipidemia,cerebrovascular.disease,cancer;-0.0000
hyperlipidemia,hepatitis,endstage.renal.disease;-0.0000
hyperlipidemia,hepatitis,chronic.kidney.disease;0.0000
hyperlipidemia,hepatitis,asthma;-0.0000
hyperlipidemia,hepatitis,copd;0.0000
hyperlipidemia,hepatitis,dementia;0.0001
hyperlipidemia,hepatitis,cancer;0.0002
hyperlipidemia,endstage.renal.disease,chronic.kidney.disease;0.0005
hyperlipidemia,endstage.renal.disease,asthma;0.0001
hyperlipidemia,endstage.renal.disease,copd;0.0002
hyperlipidemia,endstage.renal.disease,dementia;0.0002
hyperlipidemia,endstage.renal.disease,cancer;0.0000
hyperlipidemia,chronic.kidney.disease,asthma;0.0003
hyperlipidemia,chronic.kidney.disease,copd;0.0004
hyperlipidemia,chronic.kidney.disease,dementia;0.0004
hyperlipidemia,chronic.kidney.disease,cancer;0.0002
hyperlipidemia,asthma,copd;-0.0006
hyperlipidemia,asthma,dementia;0.0002
hyperlipidemia,asthma,cancer;0.0000
hyperlipidemia,copd,dementia;0.0002
hyperlipidemia,copd,cancer;0.0007
hyperlipidemia,dementia,cancer;0.0003
diabetes,coronary.artery.disease,chf;0.0077
diabetes,coronary.artery.disease,cerebrovascular.disease;0.0020
diabetes,coronary.artery.disease,hepatitis;-0.0001
diabetes,coronary.artery.disease,endstage.renal.disease;0.0012
diabetes,coronary.artery.disease,chronic.kidney.disease;0.0007
diabetes,coronary.artery.disease,asthma;0.0013
diabetes,coronary.artery.disease,copd;0.0021
diabetes,coronary.artery.disease,dementia;0.0016
diabetes,coronary.artery.disease,cancer;0.0023
diabetes,chf,cerebrovascular.disease;0.0011
diabetes,chf,hepatitis;0.0001
diabetes,chf,endstage.renal.disease;0.0008
diabetes,chf,chronic.kidney.disease;0.0009
diabetes,chf,asthma;0.0006
diabetes,chf,copd;0.0008
diabetes,chf,dementia;0.0000
diabetes,chf,cancer;0.0002
diabetes,cerebrovascular.disease,hepatitis;0.0000
diabetes,cerebrovascular.disease,endstage.renal.disease;-0.0000
diabetes,cerebrovascular.disease,chronic.kidney.disease;0.0005
diabetes,cerebrovascular.disease,asthma;0.0001
diabetes,cerebrovascular.disease,copd;0.0001
diabetes,cerebrovascular.disease,dementia;0.0004
diabetes,cerebrovascular.disease,cancer;0.0001
diabetes,hepatitis,endstage.renal.disease;0.0001
diabetes,hepatitis,chronic.kidney.disease;0.0000
diabetes,hepatitis,asthma;0.0001
diabetes,hepatitis,copd;-0.0000
diabetes,hepatitis,dementia;0.0002
diabetes,hepatitis,cancer;-0.0000
diabetes,endstage.renal.disease,chronic.kidney.disease;0.0009
diabetes,endstage.renal.disease,asthma;-0.0003
diabetes,endstage.renal.disease,copd;0.0001
diabetes,endstage.renal.disease,dementia;0.0002
diabetes,endstage.renal.disease,cancer;-0.0000
diabetes,chronic.kidney.disease,asthma;0.0006
diabetes,chronic.kidney.disease,copd;0.0003
diabetes,chronic.kidney.disease,dementia;-0.0003
diabetes,chronic.kidney.disease,cancer;0.0001
diabetes,asthma,copd;0.0005
diabetes,asthma,dementia;0.0001
diabetes,asthma,cancer;0.0002
diabetes,copd,dementia;0.0001
diabetes,copd,cancer;0.0001
diabetes,dementia,cancer;0.0000
coronary.artery.disease,chf,cerebrovascular.disease;0.0009
coronary.artery.disease,chf,hepatitis;0.0001
coronary.artery.disease,chf,endstage.renal.disease;0.0009
coronary.artery.disease,chf,chronic.kidney.disease;0.0031
coronary.artery.disease,chf,asthma;0.0004
coronary.artery.disease,chf,copd;0.0015
coronary.artery.disease,chf,dementia;-0.0014
coronary.artery.disease,chf,cancer;0.0010
coronary.artery.disease,cerebrovascular.disease,hepatitis;-0.0000
coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;-0.0001
coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;0.0005
coronary.artery.disease,cerebrovascular.disease,asthma;-0.0001
coronary.artery.disease,cerebrovascular.disease,copd;0.0002
coronary.artery.disease,cerebrovascular.disease,dementia;0.0006
coronary.artery.disease,cerebrovascular.disease,cancer;-0.0000
coronary.artery.disease,hepatitis,endstage.renal.disease;-0.0000
coronary.artery.disease,hepatitis,chronic.kidney.disease;0.0001
coronary.artery.disease,hepatitis,asthma;-0.0000
coronary.artery.disease,hepatitis,copd;-0.0000
coronary.artery.disease,hepatitis,dementia;0.0000
coronary.artery.disease,hepatitis,cancer;-0.0000
coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;0.0004
coronary.artery.disease,endstage.renal.disease,asthma;0.0001
coronary.artery.disease,endstage.renal.disease,copd;0.0001
coronary.artery.disease,endstage.renal.disease,dementia;0.0003
coronary.artery.disease,endstage.renal.disease,cancer;0.0001
coronary.artery.disease,chronic.kidney.disease,asthma;0.0007
coronary.artery.disease,chronic.kidney.disease,copd;0.0005
coronary.artery.disease,chronic.kidney.disease,dementia;0.0006
coronary.artery.disease,chronic.kidney.disease,cancer;0.0008
coronary.artery.disease,asthma,copd;0.0000
coronary.artery.disease,asthma,dementia;0.0002
coronary.artery.disease,asthma,cancer;0.0002
coronary.artery.disease,copd,dementia;0.0003
coronary.artery.disease,copd,cancer;0.0005
coronary.artery.disease,dementia,cancer;0.0000
chf,cerebrovascular.disease,hepatitis;0.0000
chf,cerebrovascular.disease,endstage.renal.disease;0.0001
chf,cerebrovascular.disease,chronic.kidney.disease;0.0001
chf,cerebrovascular.disease,asthma;0.0000
chf,cerebrovascular.disease,copd;0.0002
chf,cerebrovascular.disease,dementia;-0.0000
chf,cerebrovascular.disease,cancer;0.0000
chf,hepatitis,endstage.renal.disease;0.0000
chf,hepatitis,chronic.kidney.disease;-0.0000
chf,hepatitis,asthma;0.0000
chf,hepatitis,copd;-0.0000
chf,hepatitis,dementia;0.0000
chf,hepatitis,cancer;0.0000
chf,endstage.renal.disease,chronic.kidney.disease;-0.0002
chf,endstage.renal.disease,asthma;-0.0000
chf,endstage.renal.disease,copd;0.0001
chf,endstage.renal.disease,dementia;0.0002
chf,endstage.renal.disease,cancer;0.0000
chf,chronic.kidney.disease,asthma;0.0003
chf,chronic.kidney.disease,copd;0.0001
chf,chronic.kidney.disease,dementia;0.0001
chf,chronic.kidney.disease,cancer;-0.0001
chf,asthma,copd;0.0006
chf,asthma,dementia;0.0001
chf,asthma,cancer;-0.0000
chf,copd,dementia;0.0001
chf,copd,cancer;-0.0002
chf,dementia,cancer;-0.0003
cerebrovascular.disease,hepatitis,endstage.renal.disease;-0.0000
cerebrovascular.disease,hepatitis,chronic.kidney.disease;0.0000
cerebrovascular.disease,hepatitis,asthma;0.0000
cerebrovascular.disease,hepatitis,copd;-0.0000
cerebrovascular.disease,hepatitis,dementia;-0.0000
cerebrovascular.disease,hepatitis,cancer;0.0000
cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;0.0002
cerebrovascular.disease,endstage.renal.disease,asthma;0.0001
cerebrovascular.disease,endstage.renal.disease,copd;0.0000
cerebrovascular.disease,endstage.renal.disease,dementia;0.0000
cerebrovascular.disease,endstage.renal.disease,cancer;0.0000
cerebrovascular.disease,chronic.kidney.disease,asthma;0.0000
cerebrovascular.disease,chronic.kidney.disease,copd;0.0000
cerebrovascular.disease,chronic.kidney.disease,dementia;0.0001
cerebrovascular.disease,chronic.kidney.disease,cancer;-0.0000
cerebrovascular.disease,asthma,copd;0.0001
cerebrovascular.disease,asthma,dementia;0.0000
cerebrovascular.disease,asthma,cancer;-0.0000
cerebrovascular.disease,copd,dementia;0.0001
cerebrovascular.disease,copd,cancer;0.0000
cerebrovascular.disease,dementia,cancer;0.0002
hepatitis,endstage.renal.disease,chronic.kidney.disease;0.0000
hepatitis,endstage.renal.disease,asthma;-0.0000
hepatitis,endstage.renal.disease,copd;0.0000
hepatitis,endstage.renal.disease,dementia;-0.0000
hepatitis,endstage.renal.disease,cancer;0.0000
hepatitis,chronic.kidney.disease,asthma;0.0000
hepatitis,chronic.kidney.disease,copd;0.0000
hepatitis,chronic.kidney.disease,dementia;-0.0000
hepatitis,chronic.kidney.disease,cancer;0.0000
hepatitis,asthma,copd;0.0000
hepatitis,asthma,dementia;-0.0000
hepatitis,asthma,cancer;0.0000
hepatitis,copd,dementia;-0.0000
hepatitis,copd,cancer;0.0000
hepatitis,dementia,cancer;0.0000
endstage.renal.disease,chronic.kidney.disease,asthma;0.0000
endstage.renal.disease,chronic.kidney.disease,copd;0.0001
endstage.renal.disease,chronic.kidney.disease,dementia;0.0002
endstage.renal.disease,chronic.kidney.disease,cancer;0.0000
endstage.renal.disease,asthma,copd;0.0000
endstage.renal.disease,asthma,dementia;-0.0000
endstage.renal.disease,asthma,cancer;-0.0000
endstage.renal.disease,copd,dementia;0.0000
endstage.renal.disease,copd,cancer;0.0000
endstage.renal.disease,dementia,cancer;0.0000
chronic.kidney.disease,asthma,copd;0.0005
chronic.kidney.disease,asthma,dementia;-0.0001
chronic.kidney.disease,asthma,cancer;-0.0000
chronic.kidney.disease,copd,dementia;-0.0000
chronic.kidney.disease,copd,cancer;-0.0000
chronic.kidney.disease,dementia,cancer;0.0001
asthma,copd,dementia;-0.0001
asthma,copd,cancer;0.0002
asthma,dementia,cancer;-0.0000
copd,dementia,cancer;0.0000
age,race,sex,hypertension;0.0130
age,race,sex,hyperlipidemia;-0.0216
age,race,sex,diabetes;-0.0365
age,race,sex,coronary.artery.disease;-0.0372
age,race,sex,chf;-0.0181
age,race,sex,cerebrovascular.disease;-0.0037
age,race,sex,hepatitis;-0.0008
age,race,sex,endstage.renal.disease;-0.0043
age,race,sex,chronic.kidney.disease;-0.0014
age,race,sex,asthma;-0.0019
age,race,sex,copd;-0.0014
age,race,sex,dementia;-0.0033
age,race,sex,cancer;-0.0047
age,race,hypertension,hyperlipidemia;-0.0026
age,race,hypertension,diabetes;-0.0133
age,race,hypertension,coronary.artery.disease;-0.0092
age,race,hypertension,chf;-0.0009
age,race,hypertension,cerebrovascular.disease;-0.0006
age,race,hypertension,hepatitis;0.0000
age,race,hypertension,endstage.renal.disease;-0.0010
age,race,hypertension,chronic.kidney.disease;-0.0004
age,race,hypertension,asthma;0.0011
age,race,hypertension,copd;-0.0005
age,race,hypertension,dementia;-0.0058
age,race,hypertension,cancer;0.0008
age,race,hyperlipidemia,diabetes;-0.0002
age,race,hyperlipidemia,coronary.artery.disease;-0.0023
age,race,hyperlipidemia,chf;-0.0093
age,race,hyperlipidemia,cerebrovascular.disease;-0.0005
age,race,hyperlipidemia,hepatitis;-0.0001
age,race,hyperlipidemia,endstage.renal.disease;-0.0006
age,race,hyperlipidemia,chronic.kidney.disease;-0.0007
age,race,hyperlipidemia,asthma;-0.0007
age,race,hyperlipidemia,copd;0.0000
age,race,hyperlipidemia,dementia;-0.0010
age,race,hyperlipidemia,cancer;-0.0010
age,race,diabetes,coronary.artery.disease;-0.0066
age,race,diabetes,chf;-0.0011
age,race,diabetes,cerebrovascular.disease;-0.0014
age,race,diabetes,hepatitis;-0.0003
age,race,diabetes,endstage.renal.disease;-0.0010
age,race,diabetes,chronic.kidney.disease;0.0003
age,race,diabetes,asthma;-0.0017
age,race,diabetes,copd;0.0000
age,race,diabetes,dementia;-0.0000
age,race,diabetes,cancer;-0.0010
age,race,coronary.artery.disease,chf;-0.0058
age,race,coronary.artery.disease,cerebrovascular.disease;-0.0029
age,race,coronary.artery.disease,hepatitis;-0.0000
age,race,coronary.artery.disease,endstage.renal.disease;-0.0007
age,race,coronary.artery.disease,chronic.kidney.disease;-0.0016
age,race,coronary.artery.disease,asthma;-0.0022
age,race,coronary.artery.disease,copd;-0.0001
age,race,coronary.artery.disease,dementia;0.0018
age,race,coronary.artery.disease,cancer;-0.0012
age,race,chf,cerebrovascular.disease;-0.0005
age,race,chf,hepatitis;-0.0002
age,race,chf,endstage.renal.disease;-0.0001
age,race,chf,chronic.kidney.disease;-0.0008
age,race,chf,asthma;-0.0013
age,race,chf,copd;-0.0006
age,race,chf,dementia;-0.0006
age,race,chf,cancer;-0.0000
age,race,cerebrovascular.disease,hepatitis;-0.0000
age,race,cerebrovascular.disease,endstage.renal.disease;-0.0001
age,race,cerebrovascular.disease,chronic.kidney.disease;-0.0001
age,race,cerebrovascular.disease,asthma;-0.0004
age,race,cerebrovascular.disease,copd;-0.0006
age,race,cerebrovascular.disease,dementia;-0.0004
age,race,cerebrovascular.disease,cancer;-0.0002
age,race,hepatitis,endstage.renal.disease;0.0001
age,race,hepatitis,chronic.kidney.disease;-0.0000
age,race,hepatitis,asthma;-0.0000
age,race,hepatitis,copd;0.0000
age,race,hepatitis,dementia;-0.0000
age,race,hepatitis,cancer;0.0001
age,race,endstage.renal.disease,chronic.kidney.disease;0.0001
age,race,endstage.renal.disease,asthma;-0.0000
age,race,endstage.renal.disease,copd;0.0001
age,race,endstage.renal.disease,dementia;-0.0000
age,race,endstage.renal.disease,cancer;-0.0000
age,race,chronic.kidney.disease,asthma;-0.0000
age,race,chronic.kidney.disease,copd;0.0001
age,race,chronic.kidney.disease,dementia;0.0002
age,race,chronic.kidney.disease,cancer;-0.0001
age,race,asthma,copd;0.0006
age,race,asthma,dementia;0.0000
age,race,asthma,cancer;-0.0001
age,race,copd,dementia;0.0003
age,race,copd,cancer;-0.0001
age,race,dementia,cancer;-0.0003
age,sex,hypertension,hyperlipidemia;-0.0014
age,sex,hypertension,diabetes;-0.0007
age,sex,hypertension,coronary.artery.disease;-0.0140
age,sex,hypertension,chf;0.0009
age,sex,hypertension,cerebrovascular.disease;0.0001
age,sex,hypertension,hepatitis;-0.0000
age,sex,hypertension,endstage.renal.disease;-0.0029
age,sex,hypertension,chronic.kidney.disease;-0.0004
age,sex,hypertension,asthma;-0.0014
age,sex,hypertension,copd;0.0007
age,sex,hypertension,dementia;-0.0001
age,sex,hypertension,cancer;-0.0015
age,sex,hyperlipidemia,diabetes;-0.0393
age,sex,hyperlipidemia,coronary.artery.disease;-0.0059
age,sex,hyperlipidemia,chf;-0.0038
age,sex,hyperlipidemia,cerebrovascular.disease;-0.0015
age,sex,hyperlipidemia,hepatitis;-0.0003
age,sex,hyperlipidemia,endstage.renal.disease;-0.0006
age,sex,hyperlipidemia,chronic.kidney.disease;-0.0017
age,sex,hyperlipidemia,asthma;-0.0004
age,sex,hyperlipidemia,copd;-0.0017
age,sex,hyperlipidemia,dementia;0.0004
age,sex,hyperlipidemia,cancer;-0.0011
age,sex,diabetes,coronary.artery.disease;-0.0000
age,sex,diabetes,chf;0.0007
age,sex,diabetes,cerebrovascular.disease;-0.0013
age,sex,diabetes,hepatitis;0.0001
age,sex,diabetes,endstage.renal.disease;-0.0063
age,sex,diabetes,chronic.kidney.disease;0.0005
age,sex,diabetes,asthma;-0.0002
age,sex,diabetes,copd;-0.0011
age,sex,diabetes,dementia;0.0027
age,sex,diabetes,cancer;0.0014
age,sex,coronary.artery.disease,chf;-0.0068
age,sex,coronary.artery.disease,cerebrovascular.disease;-0.0011
age,sex,coronary.artery.disease,hepatitis;-0.0004
age,sex,coronary.artery.disease,endstage.renal.disease;-0.0024
age,sex,coronary.artery.disease,chronic.kidney.disease;-0.0013
age,sex,coronary.artery.disease,asthma;-0.0015
age,sex,coronary.artery.disease,copd;-0.0026
age,sex,coronary.artery.disease,dementia;-0.0003
age,sex,coronary.artery.disease,cancer;-0.0021
age,sex,chf,cerebrovascular.disease;-0.0007
age,sex,chf,hepatitis;-0.0002
age,sex,chf,endstage.renal.disease;-0.0010
age,sex,chf,chronic.kidney.disease;-0.0019
age,sex,chf,asthma;-0.0005
age,sex,chf,copd;-0.0004
age,sex,chf,dementia;0.0004
age,sex,chf,cancer;-0.0009
age,sex,cerebrovascular.disease,hepatitis;0.0000
age,sex,cerebrovascular.disease,endstage.renal.disease;-0.0002
age,sex,cerebrovascular.disease,chronic.kidney.disease;-0.0002
age,sex,cerebrovascular.disease,asthma;-0.0000
age,sex,cerebrovascular.disease,copd;-0.0002
age,sex,cerebrovascular.disease,dementia;0.0004
age,sex,cerebrovascular.disease,cancer;-0.0001
age,sex,hepatitis,endstage.renal.disease;-0.0006
age,sex,hepatitis,chronic.kidney.disease;0.0000
age,sex,hepatitis,asthma;0.0000
age,sex,hepatitis,copd;0.0000
age,sex,hepatitis,dementia;-0.0001
age,sex,hepatitis,cancer;0.0000
age,sex,endstage.renal.disease,chronic.kidney.disease;-0.0003
age,sex,endstage.renal.disease,asthma;-0.0000
age,sex,endstage.renal.disease,copd;-0.0002
age,sex,endstage.renal.disease,dementia;-0.0001
age,sex,endstage.renal.disease,cancer;-0.0000
age,sex,chronic.kidney.disease,asthma;-0.0000
age,sex,chronic.kidney.disease,copd;-0.0001
age,sex,chronic.kidney.disease,dementia;0.0002
age,sex,chronic.kidney.disease,cancer;-0.0001
age,sex,asthma,copd;-0.0006
age,sex,asthma,dementia;0.0000
age,sex,asthma,cancer;-0.0000
age,sex,copd,dementia;0.0000
age,sex,copd,cancer;-0.0002
age,sex,dementia,cancer;-0.0000
age,hypertension,hyperlipidemia,diabetes;-0.0024
age,hypertension,hyperlipidemia,coronary.artery.disease;-0.0006
age,hypertension,hyperlipidemia,chf;-0.0003
age,hypertension,hyperlipidemia,cerebrovascular.disease;0.0002
age,hypertension,hyperlipidemia,hepatitis;-0.0001
age,hypertension,hyperlipidemia,endstage.renal.disease;-0.0001
age,hypertension,hyperlipidemia,chronic.kidney.disease;-0.0002
age,hypertension,hyperlipidemia,asthma;-0.0003
age,hypertension,hyperlipidemia,copd;-0.0001
age,hypertension,hyperlipidemia,dementia;-0.0001
age,hypertension,hyperlipidemia,cancer;-0.0000
age,hypertension,diabetes,coronary.artery.disease;-0.0052
age,hypertension,diabetes,chf;-0.0020
age,hypertension,diabetes,cerebrovascular.disease;-0.0001
age,hypertension,diabetes,hepatitis;-0.0002
age,hypertension,diabetes,endstage.renal.disease;-0.0019
age,hypertension,diabetes,chronic.kidney.disease;-0.0004
age,hypertension,diabetes,asthma;-0.0011
age,hypertension,diabetes,copd;-0.0010
age,hypertension,diabetes,dementia;-0.0004
age,hypertension,diabetes,cancer;-0.0005
age,hypertension,coronary.artery.disease,chf;-0.0041
age,hypertension,coronary.artery.disease,cerebrovascular.disease;0.0004
age,hypertension,coronary.artery.disease,hepatitis;-0.0001
age,hypertension,coronary.artery.disease,endstage.renal.disease;-0.0006
age,hypertension,coronary.artery.disease,chronic.kidney.disease;-0.0002
age,hypertension,coronary.artery.disease,asthma;-0.0007
age,hypertension,coronary.artery.disease,copd;-0.0004
age,hypertension,coronary.artery.disease,dementia;0.0001
age,hypertension,coronary.artery.disease,cancer;0.0004
age,hypertension,chf,cerebrovascular.disease;0.0000
age,hypertension,chf,hepatitis;-0.0001
age,hypertension,chf,endstage.renal.disease;-0.0000
age,hypertension,chf,chronic.kidney.disease;-0.0000
age,hypertension,chf,asthma;-0.0002
age,hypertension,chf,copd;0.0003
age,hypertension,chf,dementia;0.0004
age,hypertension,chf,cancer;0.0003
age,hypertension,cerebrovascular.disease,hepatitis;0.0000
age,hypertension,cerebrovascular.disease,endstage.renal.disease;0.0000
age,hypertension,cerebrovascular.disease,chronic.kidney.disease;0.0000
age,hypertension,cerebrovascular.disease,asthma;-0.0000
age,hypertension,cerebrovascular.disease,copd;0.0001
age,hypertension,cerebrovascular.disease,dementia;0.0000
age,hypertension,cerebrovascular.disease,cancer;0.0001
age,hypertension,hepatitis,endstage.renal.disease;-0.0004
age,hypertension,hepatitis,chronic.kidney.disease;-0.0000
age,hypertension,hepatitis,asthma;0.0000
age,hypertension,hepatitis,copd;-0.0000
age,hypertension,hepatitis,dementia;-0.0000
age,hypertension,hepatitis,cancer;-0.0000
age,hypertension,endstage.renal.disease,chronic.kidney.disease;-0.0001
age,hypertension,endstage.renal.disease,asthma;0.0000
age,hypertension,endstage.renal.disease,copd;-0.0000
age,hypertension,endstage.renal.disease,dementia;-0.0000
age,hypertension,endstage.renal.disease,cancer;0.0000
age,hypertension,chronic.kidney.disease,asthma;-0.0000
age,hypertension,chronic.kidney.disease,copd;-0.0001
age,hypertension,chronic.kidney.disease,dementia;-0.0001
age,hypertension,chronic.kidney.disease,cancer;-0.0001
age,hypertension,asthma,copd;-0.0011
age,hypertension,asthma,dementia;-0.0000
age,hypertension,asthma,cancer;-0.0001
age,hypertension,copd,dementia;-0.0000
age,hypertension,copd,cancer;-0.0003
age,hypertension,dementia,cancer;0.0001
age,hyperlipidemia,diabetes,coronary.artery.disease;-0.0266
age,hyperlipidemia,diabetes,chf;-0.0101
age,hyperlipidemia,diabetes,cerebrovascular.disease;-0.0013
age,hyperlipidemia,diabetes,hepatitis;0.0000
age,hyperlipidemia,diabetes,endstage.renal.disease;-0.0002
age,hyperlipidemia,diabetes,chronic.kidney.disease;0.0000
age,hyperlipidemia,diabetes,asthma;-0.0004
age,hyperlipidemia,diabetes,copd;-0.0008
age,hyperlipidemia,diabetes,dementia;-0.0001
age,hyperlipidemia,diabetes,cancer;-0.0015
age,hyperlipidemia,coronary.artery.disease,chf;-0.0055
age,hyperlipidemia,coronary.artery.disease,cerebrovascular.disease;-0.0004
age,hyperlipidemia,coronary.artery.disease,hepatitis;-0.0000
age,hyperlipidemia,coronary.artery.disease,endstage.renal.disease;0.0003
age,hyperlipidemia,coronary.artery.disease,chronic.kidney.disease;-0.0006
age,hyperlipidemia,coronary.artery.disease,asthma;0.0002
age,hyperlipidemia,coronary.artery.disease,copd;-0.0009
age,hyperlipidemia,coronary.artery.disease,dementia;0.0004
age,hyperlipidemia,coronary.artery.disease,cancer;0.0003
age,hyperlipidemia,chf,cerebrovascular.disease;0.0003
age,hyperlipidemia,chf,hepatitis;-0.0000
age,hyperlipidemia,chf,endstage.renal.disease;-0.0001
age,hyperlipidemia,chf,chronic.kidney.disease;-0.0010
age,hyperlipidemia,chf,asthma;-0.0001
age,hyperlipidemia,chf,copd;0.0002
age,hyperlipidemia,chf,dementia;0.0002
age,hyperlipidemia,chf,cancer;0.0003
age,hyperlipidemia,cerebrovascular.disease,hepatitis;0.0000
age,hyperlipidemia,cerebrovascular.disease,endstage.renal.disease;-0.0001
age,hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease;-0.0001
age,hyperlipidemia,cerebrovascular.disease,asthma;-0.0001
age,hyperlipidemia,cerebrovascular.disease,copd;-0.0000
age,hyperlipidemia,cerebrovascular.disease,dementia;0.0011
age,hyperlipidemia,cerebrovascular.disease,cancer;0.0001
age,hyperlipidemia,hepatitis,endstage.renal.disease;0.0000
age,hyperlipidemia,hepatitis,chronic.kidney.disease;-0.0000
age,hyperlipidemia,hepatitis,asthma;0.0000
age,hyperlipidemia,hepatitis,copd;0.0000
age,hyperlipidemia,hepatitis,dementia;-0.0000
age,hyperlipidemia,hepatitis,cancer;-0.0001
age,hyperlipidemia,endstage.renal.disease,chronic.kidney.disease;-0.0002
age,hyperlipidemia,endstage.renal.disease,asthma;-0.0000
age,hyperlipidemia,endstage.renal.disease,copd;-0.0001
age,hyperlipidemia,endstage.renal.disease,dementia;-0.0001
age,hyperlipidemia,endstage.renal.disease,cancer;0.0001
age,hyperlipidemia,chronic.kidney.disease,asthma;-0.0000
age,hyperlipidemia,chronic.kidney.disease,copd;-0.0000
age,hyperlipidemia,chronic.kidney.disease,dementia;-0.0002
age,hyperlipidemia,chronic.kidney.disease,cancer;-0.0002
age,hyperlipidemia,asthma,copd;0.0000
age,hyperlipidemia,asthma,dementia;-0.0000
age,hyperlipidemia,asthma,cancer;0.0000
age,hyperlipidemia,copd,dementia;0.0000
age,hyperlipidemia,copd,cancer;0.0002
age,hyperlipidemia,dementia,cancer;0.0003
age,diabetes,coronary.artery.disease,chf;-0.0040
age,diabetes,coronary.artery.disease,cerebrovascular.disease;-0.0010
age,diabetes,coronary.artery.disease,hepatitis;0.0000
age,diabetes,coronary.artery.disease,endstage.renal.disease;-0.0005
age,diabetes,coronary.artery.disease,chronic.kidney.disease;-0.0004
age,diabetes,coronary.artery.disease,asthma;-0.0009
age,diabetes,coronary.artery.disease,copd;-0.0009
age,diabetes,coronary.artery.disease,dementia;-0.0001
age,diabetes,coronary.artery.disease,cancer;-0.0008
age,diabetes,chf,cerebrovascular.disease;-0.0001
age,diabetes,chf,hepatitis;-0.0001
age,diabetes,chf,endstage.renal.disease;-0.0008
age,diabetes,chf,chronic.kidney.disease;0.0010
age,diabetes,chf,asthma;-0.0003
age,diabetes,chf,copd;-0.0002
age,diabetes,chf,dementia;-0.0001
age,diabetes,chf,cancer;-0.0004
age,diabetes,cerebrovascular.disease,hepatitis;-0.0001
age,diabetes,cerebrovascular.disease,endstage.renal.disease;-0.0003
age,diabetes,cerebrovascular.disease,chronic.kidney.disease;-0.0001
age,diabetes,cerebrovascular.disease,asthma;-0.0001
age,diabetes,cerebrovascular.disease,copd;0.0000
age,diabetes,cerebrovascular.disease,dementia;0.0001
age,diabetes,cerebrovascular.disease,cancer;-0.0002
age,diabetes,hepatitis,endstage.renal.disease;-0.0000
age,diabetes,hepatitis,chronic.kidney.disease;-0.0000
age,diabetes,hepatitis,asthma;-0.0001
age,diabetes,hepatitis,copd;0.0000
age,diabetes,hepatitis,dementia;-0.0001
age,diabetes,hepatitis,cancer;-0.0000
age,diabetes,endstage.renal.disease,chronic.kidney.disease;-0.0000
age,diabetes,endstage.renal.disease,asthma;0.0002
age,diabetes,endstage.renal.disease,copd;-0.0002
age,diabetes,endstage.renal.disease,dementia;-0.0001
age,diabetes,endstage.renal.disease,cancer;0.0000
age,diabetes,chronic.kidney.disease,asthma;-0.0000
age,diabetes,chronic.kidney.disease,copd;-0.0001
age,diabetes,chronic.kidney.disease,dementia;0.0002
age,diabetes,chronic.kidney.disease,cancer;-0.0001
age,diabetes,asthma,copd;-0.0001
age,diabetes,asthma,dementia;-0.0000
age,diabetes,asthma,cancer;-0.0001
age,diabetes,copd,dementia;-0.0003
age,diabetes,copd,cancer;-0.0002
age,diabetes,dementia,cancer;-0.0002
age,coronary.artery.disease,chf,cerebrovascular.disease;0.0001
age,coronary.artery.disease,chf,hepatitis;-0.0001
age,coronary.artery.disease,chf,endstage.renal.disease;-0.0004
age,coronary.artery.disease,chf,chronic.kidney.disease;0.0002
age,coronary.artery.disease,chf,asthma;-0.0010
age,coronary.artery.disease,chf,copd;0.0004
age,coronary.artery.disease,chf,dementia;0.0020
age,coronary.artery.disease,chf,cancer;0.0001
age,coronary.artery.disease,cerebrovascular.disease,hepatitis;0.0000
age,coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;0.0002
age,coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;0.0000
age,coronary.artery.disease,cerebrovascular.disease,asthma;0.0000
age,coronary.artery.disease,cerebrovascular.disease,copd;0.0000
age,coronary.artery.disease,cerebrovascular.disease,dementia;0.0004
age,coronary.artery.disease,cerebrovascular.disease,cancer;-0.0000
age,coronary.artery.disease,hepatitis,endstage.renal.disease;0.0000
age,coronary.artery.disease,hepatitis,chronic.kidney.disease;0.0001
age,coronary.artery.disease,hepatitis,asthma;-0.0000
age,coronary.artery.disease,hepatitis,copd;-0.0000
age,coronary.artery.disease,hepatitis,dementia;-0.0000
age,coronary.artery.disease,hepatitis,cancer;-0.0000
age,coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;0.0000
age,coronary.artery.disease,endstage.renal.disease,asthma;-0.0000
age,coronary.artery.disease,endstage.renal.disease,copd;0.0000
age,coronary.artery.disease,endstage.renal.disease,dementia;-0.0000
age,coronary.artery.disease,endstage.renal.disease,cancer;0.0000
age,coronary.artery.disease,chronic.kidney.disease,asthma;0.0001
age,coronary.artery.disease,chronic.kidney.disease,copd;0.0004
age,coronary.artery.disease,chronic.kidney.disease,dementia;0.0004
age,coronary.artery.disease,chronic.kidney.disease,cancer;0.0000
age,coronary.artery.disease,asthma,copd;-0.0004
age,coronary.artery.disease,asthma,dementia;0.0001
age,coronary.artery.disease,asthma,cancer;0.0000
age,coronary.artery.disease,copd,dementia;-0.0000
age,coronary.artery.disease,copd,cancer;0.0002
age,coronary.artery.disease,dementia,cancer;0.0006
age,chf,cerebrovascular.disease,hepatitis;-0.0000
age,chf,cerebrovascular.disease,endstage.renal.disease;-0.0000
age,chf,cerebrovascular.disease,chronic.kidney.disease;-0.0001
age,chf,cerebrovascular.disease,asthma;-0.0000
age,chf,cerebrovascular.disease,copd;-0.0000
age,chf,cerebrovascular.disease,dementia;0.0003
age,chf,cerebrovascular.disease,cancer;-0.0001
age,chf,hepatitis,endstage.renal.disease;-0.0000
age,chf,hepatitis,chronic.kidney.disease;-0.0000
age,chf,hepatitis,asthma;-0.0000
age,chf,hepatitis,copd;-0.0000
age,chf,hepatitis,dementia;-0.0000
age,chf,hepatitis,cancer;0.0000
age,chf,endstage.renal.disease,chronic.kidney.disease;-0.0001
age,chf,endstage.renal.disease,asthma;0.0000
age,chf,endstage.renal.disease,copd;-0.0000
age,chf,endstage.renal.disease,dementia;0.0000
age,chf,endstage.renal.disease,cancer;-0.0000
age,chf,chronic.kidney.disease,asthma;0.0000
age,chf,chronic.kidney.disease,copd;-0.0000
age,chf,chronic.kidney.disease,dementia;-0.0000
age,chf,chronic.kidney.disease,cancer;0.0000
age,chf,asthma,copd;0.0001
age,chf,asthma,dementia;0.0000
age,chf,asthma,cancer;0.0000
age,chf,copd,dementia;0.0001
age,chf,copd,cancer;-0.0000
age,chf,dementia,cancer;0.0002
age,cerebrovascular.disease,hepatitis,endstage.renal.disease;0.0000
age,cerebrovascular.disease,hepatitis,chronic.kidney.disease;0.0000
age,cerebrovascular.disease,hepatitis,asthma;-0.0000
age,cerebrovascular.disease,hepatitis,copd;-0.0000
age,cerebrovascular.disease,hepatitis,dementia;-0.0000
age,cerebrovascular.disease,hepatitis,cancer;-0.0000
age,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;-0.0000
age,cerebrovascular.disease,endstage.renal.disease,asthma;0.0000
age,cerebrovascular.disease,endstage.renal.disease,copd;-0.0000
age,cerebrovascular.disease,endstage.renal.disease,dementia;-0.0000
age,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
age,cerebrovascular.disease,chronic.kidney.disease,asthma;-0.0000
age,cerebrovascular.disease,chronic.kidney.disease,copd;-0.0000
age,cerebrovascular.disease,chronic.kidney.disease,dementia;0.0000
age,cerebrovascular.disease,chronic.kidney.disease,cancer;0.0000
age,cerebrovascular.disease,asthma,copd;0.0001
age,cerebrovascular.disease,asthma,dementia;0.0000
age,cerebrovascular.disease,asthma,cancer;0.0000
age,cerebrovascular.disease,copd,dementia;0.0000
age,cerebrovascular.disease,copd,cancer;0.0000
age,cerebrovascular.disease,dementia,cancer;0.0001
age,hepatitis,endstage.renal.disease,chronic.kidney.disease;0.0000
age,hepatitis,endstage.renal.disease,asthma;0.0000
age,hepatitis,endstage.renal.disease,copd;-0.0000
age,hepatitis,endstage.renal.disease,dementia;-0.0000
age,hepatitis,endstage.renal.disease,cancer;-0.0000
age,hepatitis,chronic.kidney.disease,asthma;0.0000
age,hepatitis,chronic.kidney.disease,copd;-0.0000
age,hepatitis,chronic.kidney.disease,dementia;-0.0000
age,hepatitis,chronic.kidney.disease,cancer;-0.0000
age,hepatitis,asthma,copd;-0.0000
age,hepatitis,asthma,dementia;0.0000
age,hepatitis,asthma,cancer;-0.0000
age,hepatitis,copd,dementia;0.0000
age,hepatitis,copd,cancer;0.0000
age,hepatitis,dementia,cancer;0.0000
age,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
age,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
age,endstage.renal.disease,chronic.kidney.disease,dementia;-0.0000
age,endstage.renal.disease,chronic.kidney.disease,cancer;0.0000
age,endstage.renal.disease,asthma,copd;-0.0000
age,endstage.renal.disease,asthma,dementia;-0.0000
age,endstage.renal.disease,asthma,cancer;0.0000
age,endstage.renal.disease,copd,dementia;-0.0000
age,endstage.renal.disease,copd,cancer;-0.0000
age,endstage.renal.disease,dementia,cancer;0.0000
age,chronic.kidney.disease,asthma,copd;-0.0001
age,chronic.kidney.disease,asthma,dementia;-0.0000
age,chronic.kidney.disease,asthma,cancer;0.0000
age,chronic.kidney.disease,copd,dementia;-0.0000
age,chronic.kidney.disease,copd,cancer;0.0000
age,chronic.kidney.disease,dementia,cancer;-0.0000
age,asthma,copd,dementia;-0.0001
age,asthma,copd,cancer;-0.0001
age,asthma,dementia,cancer;0.0000
age,copd,dementia,cancer;0.0000
race,sex,hypertension,hyperlipidemia;-0.0002
race,sex,hypertension,diabetes;-0.0083
race,sex,hypertension,coronary.artery.disease;0.0054
race,sex,hypertension,chf;0.0097
race,sex,hypertension,cerebrovascular.disease;-0.0005
race,sex,hypertension,hepatitis;0.0009
race,sex,hypertension,endstage.renal.disease;-0.0005
race,sex,hypertension,chronic.kidney.disease;-0.0001
race,sex,hypertension,asthma;0.0007
race,sex,hypertension,copd;0.0021
race,sex,hypertension,dementia;-0.0001
race,sex,hypertension,cancer;0.0020
race,sex,hyperlipidemia,diabetes;-0.0125
race,sex,hyperlipidemia,coronary.artery.disease;-0.0165
race,sex,hyperlipidemia,chf;-0.0020
race,sex,hyperlipidemia,cerebrovascular.disease;-0.0005
race,sex,hyperlipidemia,hepatitis;-0.0003
race,sex,hyperlipidemia,endstage.renal.disease;-0.0009
race,sex,hyperlipidemia,chronic.kidney.disease;-0.0010
race,sex,hyperlipidemia,asthma;0.0000
race,sex,hyperlipidemia,copd;0.0000
race,sex,hyperlipidemia,dementia;-0.0026
race,sex,hyperlipidemia,cancer;-0.0011
race,sex,diabetes,coronary.artery.disease;-0.0144
race,sex,diabetes,chf;-0.0018
race,sex,diabetes,cerebrovascular.disease;-0.0011
race,sex,diabetes,hepatitis;-0.0003
race,sex,diabetes,endstage.renal.disease;-0.0037
race,sex,diabetes,chronic.kidney.disease;-0.0020
race,sex,diabetes,asthma;-0.0006
race,sex,diabetes,copd;-0.0001
race,sex,diabetes,dementia;-0.0006
race,sex,diabetes,cancer;-0.0025
race,sex,coronary.artery.disease,chf;-0.0107
race,sex,coronary.artery.disease,cerebrovascular.disease;-0.0014
race,sex,coronary.artery.disease,hepatitis;-0.0002
race,sex,coronary.artery.disease,endstage.renal.disease;-0.0018
race,sex,coronary.artery.disease,chronic.kidney.disease;-0.0021
race,sex,coronary.artery.disease,asthma;-0.0013
race,sex,coronary.artery.disease,copd;-0.0010
race,sex,coronary.artery.disease,dementia;-0.0005
race,sex,coronary.artery.disease,cancer;-0.0028
race,sex,chf,cerebrovascular.disease;-0.0002
race,sex,chf,hepatitis;-0.0000
race,sex,chf,endstage.renal.disease;-0.0006
race,sex,chf,chronic.kidney.disease;0.0007
race,sex,chf,asthma;-0.0003
race,sex,chf,copd;0.0001
race,sex,chf,dementia;-0.0004
race,sex,chf,cancer;-0.0020
race,sex,cerebrovascular.disease,hepatitis;0.0000
race,sex,cerebrovascular.disease,endstage.renal.disease;-0.0001
race,sex,cerebrovascular.disease,chronic.kidney.disease;0.0000
race,sex,cerebrovascular.disease,asthma;-0.0001
race,sex,cerebrovascular.disease,copd;0.0002
race,sex,cerebrovascular.disease,dementia;-0.0000
race,sex,cerebrovascular.disease,cancer;0.0000
race,sex,hepatitis,endstage.renal.disease;-0.0002
race,sex,hepatitis,chronic.kidney.disease;-0.0000
race,sex,hepatitis,asthma;0.0000
race,sex,hepatitis,copd;-0.0000
race,sex,hepatitis,dementia;-0.0001
race,sex,hepatitis,cancer;-0.0003
race,sex,endstage.renal.disease,chronic.kidney.disease;-0.0002
race,sex,endstage.renal.disease,asthma;-0.0001
race,sex,endstage.renal.disease,copd;-0.0001
race,sex,endstage.renal.disease,dementia;-0.0000
race,sex,endstage.renal.disease,cancer;-0.0000
race,sex,chronic.kidney.disease,asthma;0.0000
race,sex,chronic.kidney.disease,copd;0.0000
race,sex,chronic.kidney.disease,dementia;0.0003
race,sex,chronic.kidney.disease,cancer;-0.0000
race,sex,asthma,copd;-0.0002
race,sex,asthma,dementia;0.0001
race,sex,asthma,cancer;-0.0000
race,sex,copd,dementia;-0.0001
race,sex,copd,cancer;0.0000
race,sex,dementia,cancer;-0.0001
race,hypertension,hyperlipidemia,diabetes;-0.0012
race,hypertension,hyperlipidemia,coronary.artery.disease;-0.0008
race,hypertension,hyperlipidemia,chf;-0.0005
race,hypertension,hyperlipidemia,cerebrovascular.disease;-0.0001
race,hypertension,hyperlipidemia,hepatitis;-0.0000
race,hypertension,hyperlipidemia,endstage.renal.disease;-0.0000
race,hypertension,hyperlipidemia,chronic.kidney.disease;-0.0004
race,hypertension,hyperlipidemia,asthma;-0.0000
race,hypertension,hyperlipidemia,copd;-0.0004
race,hypertension,hyperlipidemia,dementia;-0.0004
race,hypertension,hyperlipidemia,cancer;-0.0000
race,hypertension,diabetes,coronary.artery.disease;-0.0073
race,hypertension,diabetes,chf;-0.0002
race,hypertension,diabetes,cerebrovascular.disease;-0.0004
race,hypertension,diabetes,hepatitis;-0.0002
race,hypertension,diabetes,endstage.renal.disease;-0.0004
race,hypertension,diabetes,chronic.kidney.disease;-0.0010
race,hypertension,diabetes,asthma;-0.0006
race,hypertension,diabetes,copd;-0.0004
race,hypertension,diabetes,dementia;-0.0005
race,hypertension,diabetes,cancer;-0.0006
race,hypertension,coronary.artery.disease,chf;-0.0049
race,hypertension,coronary.artery.disease,cerebrovascular.disease;-0.0002
race,hypertension,coronary.artery.disease,hepatitis;-0.0000
race,hypertension,coronary.artery.disease,endstage.renal.disease;-0.0009
race,hypertension,coronary.artery.disease,chronic.kidney.disease;-0.0015
race,hypertension,coronary.artery.disease,asthma;0.0001
race,hypertension,coronary.artery.disease,copd;-0.0001
race,hypertension,coronary.artery.disease,dementia;-0.0017
race,hypertension,coronary.artery.disease,cancer;0.0005
race,hypertension,chf,cerebrovascular.disease;-0.0001
race,hypertension,chf,hepatitis;-0.0000
race,hypertension,chf,endstage.renal.disease;-0.0001
race,hypertension,chf,chronic.kidney.disease;-0.0007
race,hypertension,chf,asthma;0.0001
race,hypertension,chf,copd;0.0003
race,hypertension,chf,dementia;-0.0002
race,hypertension,chf,cancer;-0.0005
race,hypertension,cerebrovascular.disease,hepatitis;0.0000
race,hypertension,cerebrovascular.disease,endstage.renal.disease;-0.0001
race,hypertension,cerebrovascular.disease,chronic.kidney.disease;-0.0001
race,hypertension,cerebrovascular.disease,asthma;0.0000
race,hypertension,cerebrovascular.disease,copd;-0.0000
race,hypertension,cerebrovascular.disease,dementia;-0.0005
race,hypertension,cerebrovascular.disease,cancer;0.0000
race,hypertension,hepatitis,endstage.renal.disease;-0.0001
race,hypertension,hepatitis,chronic.kidney.disease;0.0000
race,hypertension,hepatitis,asthma;0.0000
race,hypertension,hepatitis,copd;-0.0000
race,hypertension,hepatitis,dementia;0.0000
race,hypertension,hepatitis,cancer;-0.0000
race,hypertension,endstage.renal.disease,chronic.kidney.disease;-0.0001
race,hypertension,endstage.renal.disease,asthma;-0.0000
race,hypertension,endstage.renal.disease,copd;-0.0000
race,hypertension,endstage.renal.disease,dementia;-0.0000
race,hypertension,endstage.renal.disease,cancer;-0.0000
race,hypertension,chronic.kidney.disease,asthma;0.0000
race,hypertension,chronic.kidney.disease,copd;-0.0002
race,hypertension,chronic.kidney.disease,dementia;-0.0001
race,hypertension,chronic.kidney.disease,cancer;-0.0001
race,hypertension,asthma,copd;0.0006
race,hypertension,asthma,dementia;0.0001
race,hypertension,asthma,cancer;0.0001
race,hypertension,copd,dementia;-0.0001
race,hypertension,copd,cancer;0.0003
race,hypertension,dementia,cancer;-0.0000
race,hyperlipidemia,diabetes,coronary.artery.disease;-0.0103
race,hyperlipidemia,diabetes,chf;0.0007
race,hyperlipidemia,diabetes,cerebrovascular.disease;-0.0015
race,hyperlipidemia,diabetes,hepatitis;0.0001
race,hyperlipidemia,diabetes,endstage.renal.disease;-0.0003
race,hyperlipidemia,diabetes,chronic.kidney.disease;-0.0002
race,hyperlipidemia,diabetes,asthma;-0.0009
race,hyperlipidemia,diabetes,copd;0.0004
race,hyperlipidemia,diabetes,dementia;0.0004
race,hyperlipidemia,diabetes,cancer;0.0004
race,hyperlipidemia,coronary.artery.disease,chf;-0.0041
race,hyperlipidemia,coronary.artery.disease,cerebrovascular.disease;-0.0009
race,hyperlipidemia,coronary.artery.disease,hepatitis;-0.0001
race,hyperlipidemia,coronary.artery.disease,endstage.renal.disease;-0.0005
race,hyperlipidemia,coronary.artery.disease,chronic.kidney.disease;-0.0019
race,hyperlipidemia,coronary.artery.disease,asthma;-0.0005
race,hyperlipidemia,coronary.artery.disease,copd;-0.0008
race,hyperlipidemia,coronary.artery.disease,dementia;-0.0021
race,hyperlipidemia,coronary.artery.disease,cancer;-0.0011
race,hyperlipidemia,chf,cerebrovascular.disease;-0.0001
race,hyperlipidemia,chf,hepatitis;-0.0001
race,hyperlipidemia,chf,endstage.renal.disease;0.0001
race,hyperlipidemia,chf,chronic.kidney.disease;-0.0013
race,hyperlipidemia,chf,asthma;0.0000
race,hyperlipidemia,chf,copd;-0.0002
race,hyperlipidemia,chf,dementia;-0.0009
race,hyperlipidemia,chf,cancer;-0.0004
race,hyperlipidemia,cerebrovascular.disease,hepatitis;0.0000
race,hyperlipidemia,cerebrovascular.disease,endstage.renal.disease;0.0000
race,hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease;-0.0002
race,hyperlipidemia,cerebrovascular.disease,asthma;-0.0001
race,hyperlipidemia,cerebrovascular.disease,copd;-0.0001
race,hyperlipidemia,cerebrovascular.disease,dementia;-0.0004
race,hyperlipidemia,cerebrovascular.disease,cancer;-0.0001
race,hyperlipidemia,hepatitis,endstage.renal.disease;-0.0000
race,hyperlipidemia,hepatitis,chronic.kidney.disease;-0.0000
race,hyperlipidemia,hepatitis,asthma;0.0000
race,hyperlipidemia,hepatitis,copd;-0.0000
race,hyperlipidemia,hepatitis,dementia;-0.0000
race,hyperlipidemia,hepatitis,cancer;-0.0000
race,hyperlipidemia,endstage.renal.disease,chronic.kidney.disease;-0.0001
race,hyperlipidemia,endstage.renal.disease,asthma;-0.0000
race,hyperlipidemia,endstage.renal.disease,copd;-0.0000
race,hyperlipidemia,endstage.renal.disease,dementia;-0.0000
race,hyperlipidemia,endstage.renal.disease,cancer;-0.0000
race,hyperlipidemia,chronic.kidney.disease,asthma;-0.0000
race,hyperlipidemia,chronic.kidney.disease,copd;-0.0000
race,hyperlipidemia,chronic.kidney.disease,dementia;-0.0001
race,hyperlipidemia,chronic.kidney.disease,cancer;-0.0001
race,hyperlipidemia,asthma,copd;0.0008
race,hyperlipidemia,asthma,dementia;-0.0001
race,hyperlipidemia,asthma,cancer;0.0000
race,hyperlipidemia,copd,dementia;-0.0001
race,hyperlipidemia,copd,cancer;0.0000
race,hyperlipidemia,dementia,cancer;-0.0006
race,diabetes,coronary.artery.disease,chf;0.0015
race,diabetes,coronary.artery.disease,cerebrovascular.disease;-0.0006
race,diabetes,coronary.artery.disease,hepatitis;0.0000
race,diabetes,coronary.artery.disease,endstage.renal.disease;-0.0004
race,diabetes,coronary.artery.disease,chronic.kidney.disease;0.0011
race,diabetes,coronary.artery.disease,asthma;-0.0025
race,diabetes,coronary.artery.disease,copd;0.0004
race,diabetes,coronary.artery.disease,dementia;0.0006
race,diabetes,coronary.artery.disease,cancer;-0.0008
race,diabetes,chf,cerebrovascular.disease;0.0000
race,diabetes,chf,hepatitis;0.0002
race,diabetes,chf,endstage.renal.disease;0.0001
race,diabetes,chf,chronic.kidney.disease;0.0011
race,diabetes,chf,asthma;-0.0005
race,diabetes,chf,copd;0.0003
race,diabetes,chf,dementia;0.0008
race,diabetes,chf,cancer;0.0001
race,diabetes,cerebrovascular.disease,hepatitis;-0.0000
race,diabetes,cerebrovascular.disease,endstage.renal.disease;-0.0000
race,diabetes,cerebrovascular.disease,chronic.kidney.disease;0.0003
race,diabetes,cerebrovascular.disease,asthma;-0.0001
race,diabetes,cerebrovascular.disease,copd;-0.0000
race,diabetes,cerebrovascular.disease,dementia;0.0004
race,diabetes,cerebrovascular.disease,cancer;0.0001
race,diabetes,hepatitis,endstage.renal.disease;0.0000
race,diabetes,hepatitis,chronic.kidney.disease;0.0000
race,diabetes,hepatitis,asthma;-0.0001
race,diabetes,hepatitis,copd;0.0000
race,diabetes,hepatitis,dementia;-0.0000
race,diabetes,hepatitis,cancer;-0.0000
race,diabetes,endstage.renal.disease,chronic.kidney.disease;0.0003
race,diabetes,endstage.renal.disease,asthma;-0.0000
race,diabetes,endstage.renal.disease,copd;0.0001
race,diabetes,endstage.renal.disease,dementia;0.0000
race,diabetes,endstage.renal.disease,cancer;-0.0000
race,diabetes,chronic.kidney.disease,asthma;-0.0002
race,diabetes,chronic.kidney.disease,copd;0.0003
race,diabetes,chronic.kidney.disease,dementia;0.0002
race,diabetes,chronic.kidney.disease,cancer;-0.0001
race,diabetes,asthma,copd;-0.0009
race,diabetes,asthma,dementia;-0.0000
race,diabetes,asthma,cancer;-0.0003
race,diabetes,copd,dementia;0.0001
race,diabetes,copd,cancer;0.0002
race,diabetes,dementia,cancer;0.0001
race,coronary.artery.disease,chf,cerebrovascular.disease;-0.0004
race,coronary.artery.disease,chf,hepatitis;-0.0000
race,coronary.artery.disease,chf,endstage.renal.disease;-0.0010
race,coronary.artery.disease,chf,chronic.kidney.disease;-0.0011
race,coronary.artery.disease,chf,asthma;-0.0004
race,coronary.artery.disease,chf,copd;-0.0003
race,coronary.artery.disease,chf,dementia;-0.0000
race,coronary.artery.disease,chf,cancer;-0.0011
race,coronary.artery.disease,cerebrovascular.disease,hepatitis;0.0000
race,coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;-0.0002
race,coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;-0.0000
race,coronary.artery.disease,cerebrovascular.disease,asthma;-0.0001
race,coronary.artery.disease,cerebrovascular.disease,copd;0.0001
race,coronary.artery.disease,cerebrovascular.disease,dementia;0.0001
race,coronary.artery.disease,cerebrovascular.disease,cancer;-0.0000
race,coronary.artery.disease,hepatitis,endstage.renal.disease;-0.0000
race,coronary.artery.disease,hepatitis,chronic.kidney.disease;-0.0000
race,coronary.artery.disease,hepatitis,asthma;0.0000
race,coronary.artery.disease,hepatitis,copd;0.0000
race,coronary.artery.disease,hepatitis,dementia;-0.0000
race,coronary.artery.disease,hepatitis,cancer;-0.0000
race,coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;-0.0005
race,coronary.artery.disease,endstage.renal.disease,asthma;-0.0000
race,coronary.artery.disease,endstage.renal.disease,copd;-0.0001
race,coronary.artery.disease,endstage.renal.disease,dementia;-0.0002
race,coronary.artery.disease,endstage.renal.disease,cancer;-0.0001
race,coronary.artery.disease,chronic.kidney.disease,asthma;-0.0002
race,coronary.artery.disease,chronic.kidney.disease,copd;-0.0000
race,coronary.artery.disease,chronic.kidney.disease,dementia;-0.0003
race,coronary.artery.disease,chronic.kidney.disease,cancer;-0.0004
race,coronary.artery.disease,asthma,copd;-0.0002
race,coronary.artery.disease,asthma,dementia;-0.0004
race,coronary.artery.disease,asthma,cancer;-0.0001
race,coronary.artery.disease,copd,dementia;-0.0003
race,coronary.artery.disease,copd,cancer;-0.0000
race,coronary.artery.disease,dementia,cancer;-0.0001
race,chf,cerebrovascular.disease,hepatitis;-0.0000
race,chf,cerebrovascular.disease,endstage.renal.disease;-0.0000
race,chf,cerebrovascular.disease,chronic.kidney.disease;0.0001
race,chf,cerebrovascular.disease,asthma;-0.0000
race,chf,cerebrovascular.disease,copd;-0.0000
race,chf,cerebrovascular.disease,dementia;0.0000
race,chf,cerebrovascular.disease,cancer;0.0001
race,chf,hepatitis,endstage.renal.disease;0.0000
race,chf,hepatitis,chronic.kidney.disease;-0.0000
race,chf,hepatitis,asthma;-0.0001
race,chf,hepatitis,copd;0.0000
race,chf,hepatitis,dementia;0.0000
race,chf,hepatitis,cancer;0.0000
race,chf,endstage.renal.disease,chronic.kidney.disease;0.0000
race,chf,endstage.renal.disease,asthma;0.0000
race,chf,endstage.renal.disease,copd;0.0000
race,chf,endstage.renal.disease,dementia;0.0001
race,chf,endstage.renal.disease,cancer;0.0000
race,chf,chronic.kidney.disease,asthma;-0.0001
race,chf,chronic.kidney.disease,copd;0.0002
race,chf,chronic.kidney.disease,dementia;0.0001
race,chf,chronic.kidney.disease,cancer;0.0001
race,chf,asthma,copd;0.0003
race,chf,asthma,dementia;0.0000
race,chf,asthma,cancer;-0.0001
race,chf,copd,dementia;0.0001
race,chf,copd,cancer;0.0001
race,chf,dementia,cancer;0.0001
race,cerebrovascular.disease,hepatitis,endstage.renal.disease;0.0000
race,cerebrovascular.disease,hepatitis,chronic.kidney.disease;-0.0000
race,cerebrovascular.disease,hepatitis,asthma;0.0000
race,cerebrovascular.disease,hepatitis,copd;-0.0000
race,cerebrovascular.disease,hepatitis,dementia;0.0000
race,cerebrovascular.disease,hepatitis,cancer;-0.0000
race,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;0.0000
race,cerebrovascular.disease,endstage.renal.disease,asthma;-0.0000
race,cerebrovascular.disease,endstage.renal.disease,copd;-0.0000
race,cerebrovascular.disease,endstage.renal.disease,dementia;0.0000
race,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
race,cerebrovascular.disease,chronic.kidney.disease,asthma;-0.0000
race,cerebrovascular.disease,chronic.kidney.disease,copd;0.0000
race,cerebrovascular.disease,chronic.kidney.disease,dementia;0.0000
race,cerebrovascular.disease,chronic.kidney.disease,cancer;0.0000
race,cerebrovascular.disease,asthma,copd;0.0001
race,cerebrovascular.disease,asthma,dementia;-0.0000
race,cerebrovascular.disease,asthma,cancer;-0.0000
race,cerebrovascular.disease,copd,dementia;-0.0000
race,cerebrovascular.disease,copd,cancer;-0.0000
race,cerebrovascular.disease,dementia,cancer;0.0001
race,hepatitis,endstage.renal.disease,chronic.kidney.disease;-0.0000
race,hepatitis,endstage.renal.disease,asthma;-0.0000
race,hepatitis,endstage.renal.disease,copd;-0.0000
race,hepatitis,endstage.renal.disease,dementia;-0.0000
race,hepatitis,endstage.renal.disease,cancer;-0.0000
race,hepatitis,chronic.kidney.disease,asthma;0.0000
race,hepatitis,chronic.kidney.disease,copd;0.0000
race,hepatitis,chronic.kidney.disease,dementia;0.0000
race,hepatitis,chronic.kidney.disease,cancer;-0.0000
race,hepatitis,asthma,copd;0.0000
race,hepatitis,asthma,dementia;0.0000
race,hepatitis,asthma,cancer;0.0000
race,hepatitis,copd,dementia;0.0000
race,hepatitis,copd,cancer;0.0001
race,hepatitis,dementia,cancer;-0.0000
race,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
race,endstage.renal.disease,chronic.kidney.disease,copd;0.0000
race,endstage.renal.disease,chronic.kidney.disease,dementia;-0.0000
race,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
race,endstage.renal.disease,asthma,copd;0.0000
race,endstage.renal.disease,asthma,dementia;-0.0000
race,endstage.renal.disease,asthma,cancer;-0.0000
race,endstage.renal.disease,copd,dementia;-0.0000
race,endstage.renal.disease,copd,cancer;-0.0000
race,endstage.renal.disease,dementia,cancer;0.0000
race,chronic.kidney.disease,asthma,copd;0.0001
race,chronic.kidney.disease,asthma,dementia;0.0001
race,chronic.kidney.disease,asthma,cancer;0.0000
race,chronic.kidney.disease,copd,dementia;0.0000
race,chronic.kidney.disease,copd,cancer;0.0000
race,chronic.kidney.disease,dementia,cancer;0.0001
race,asthma,copd,dementia;0.0001
race,asthma,copd,cancer;0.0002
race,asthma,dementia,cancer;0.0000
race,copd,dementia,cancer;-0.0000
sex,hypertension,hyperlipidemia,diabetes;-0.0020
sex,hypertension,hyperlipidemia,coronary.artery.disease;-0.0004
sex,hypertension,hyperlipidemia,chf;0.0004
sex,hypertension,hyperlipidemia,cerebrovascular.disease;-0.0001
sex,hypertension,hyperlipidemia,hepatitis;-0.0000
sex,hypertension,hyperlipidemia,endstage.renal.disease;-0.0000
sex,hypertension,hyperlipidemia,chronic.kidney.disease;-0.0001
sex,hypertension,hyperlipidemia,asthma;0.0000
sex,hypertension,hyperlipidemia,copd;-0.0002
sex,hypertension,hyperlipidemia,dementia;-0.0000
sex,hypertension,hyperlipidemia,cancer;-0.0000
sex,hypertension,diabetes,coronary.artery.disease;0.0003
sex,hypertension,diabetes,chf;-0.0004
sex,hypertension,diabetes,cerebrovascular.disease;0.0002
sex,hypertension,diabetes,hepatitis;-0.0001
sex,hypertension,diabetes,endstage.renal.disease;-0.0015
sex,hypertension,diabetes,chronic.kidney.disease;-0.0002
sex,hypertension,diabetes,asthma;-0.0003
sex,hypertension,diabetes,copd;-0.0000
sex,hypertension,diabetes,dementia;-0.0003
sex,hypertension,diabetes,cancer;0.0002
sex,hypertension,coronary.artery.disease,chf;0.0006
sex,hypertension,coronary.artery.disease,cerebrovascular.disease;-0.0005
sex,hypertension,coronary.artery.disease,hepatitis;0.0000
sex,hypertension,coronary.artery.disease,endstage.renal.disease;-0.0005
sex,hypertension,coronary.artery.disease,chronic.kidney.disease;-0.0007
sex,hypertension,coronary.artery.disease,asthma;-0.0006
sex,hypertension,coronary.artery.disease,copd;-0.0003
sex,hypertension,coronary.artery.disease,dementia;-0.0007
sex,hypertension,coronary.artery.disease,cancer;-0.0001
sex,hypertension,chf,cerebrovascular.disease;0.0001
sex,hypertension,chf,hepatitis;0.0000
sex,hypertension,chf,endstage.renal.disease;-0.0002
sex,hypertension,chf,chronic.kidney.disease;-0.0002
sex,hypertension,chf,asthma;0.0000
sex,hypertension,chf,copd;-0.0001
sex,hypertension,chf,dementia;-0.0001
sex,hypertension,chf,cancer;0.0006
sex,hypertension,cerebrovascular.disease,hepatitis;0.0000
sex,hypertension,cerebrovascular.disease,endstage.renal.disease;-0.0001
sex,hypertension,cerebrovascular.disease,chronic.kidney.disease;-0.0000
sex,hypertension,cerebrovascular.disease,asthma;-0.0001
sex,hypertension,cerebrovascular.disease,copd;-0.0000
sex,hypertension,cerebrovascular.disease,dementia;-0.0000
sex,hypertension,cerebrovascular.disease,cancer;0.0000
sex,hypertension,hepatitis,endstage.renal.disease;-0.0001
sex,hypertension,hepatitis,chronic.kidney.disease;0.0000
sex,hypertension,hepatitis,asthma;-0.0000
sex,hypertension,hepatitis,copd;0.0000
sex,hypertension,hepatitis,dementia;0.0000
sex,hypertension,hepatitis,cancer;0.0001
sex,hypertension,endstage.renal.disease,chronic.kidney.disease;-0.0001
sex,hypertension,endstage.renal.disease,asthma;-0.0001
sex,hypertension,endstage.renal.disease,copd;0.0000
sex,hypertension,endstage.renal.disease,dementia;0.0000
sex,hypertension,endstage.renal.disease,cancer;-0.0000
sex,hypertension,chronic.kidney.disease,asthma;-0.0001
sex,hypertension,chronic.kidney.disease,copd;-0.0003
sex,hypertension,chronic.kidney.disease,dementia;-0.0000
sex,hypertension,chronic.kidney.disease,cancer;-0.0000
sex,hypertension,asthma,copd;-0.0002
sex,hypertension,asthma,dementia;0.0000
sex,hypertension,asthma,cancer;-0.0000
sex,hypertension,copd,dementia;-0.0002
sex,hypertension,copd,cancer;0.0000
sex,hypertension,dementia,cancer;-0.0001
sex,hyperlipidemia,diabetes,coronary.artery.disease;-0.0167
sex,hyperlipidemia,diabetes,chf;-0.0061
sex,hyperlipidemia,diabetes,cerebrovascular.disease;-0.0017
sex,hyperlipidemia,diabetes,hepatitis;-0.0004
sex,hyperlipidemia,diabetes,endstage.renal.disease;-0.0023
sex,hyperlipidemia,diabetes,chronic.kidney.disease;-0.0031
sex,hyperlipidemia,diabetes,asthma;-0.0007
sex,hyperlipidemia,diabetes,copd;-0.0010
sex,hyperlipidemia,diabetes,dementia;-0.0022
sex,hyperlipidemia,diabetes,cancer;-0.0017
sex,hyperlipidemia,coronary.artery.disease,chf;-0.0001
sex,hyperlipidemia,coronary.artery.disease,cerebrovascular.disease;-0.0010
sex,hyperlipidemia,coronary.artery.disease,hepatitis;-0.0000
sex,hyperlipidemia,coronary.artery.disease,endstage.renal.disease;-0.0002
sex,hyperlipidemia,coronary.artery.disease,chronic.kidney.disease;-0.0007
sex,hyperlipidemia,coronary.artery.disease,asthma;-0.0002
sex,hyperlipidemia,coronary.artery.disease,copd;0.0001
sex,hyperlipidemia,coronary.artery.disease,dementia;-0.0020
sex,hyperlipidemia,coronary.artery.disease,cancer;-0.0012
sex,hyperlipidemia,chf,cerebrovascular.disease;-0.0003
sex,hyperlipidemia,chf,hepatitis;-0.0000
sex,hyperlipidemia,chf,endstage.renal.disease;-0.0001
sex,hyperlipidemia,chf,chronic.kidney.disease;-0.0003
sex,hyperlipidemia,chf,asthma;-0.0001
sex,hyperlipidemia,chf,copd;-0.0006
sex,hyperlipidemia,chf,dementia;-0.0002
sex,hyperlipidemia,chf,cancer;-0.0003
sex,hyperlipidemia,cerebrovascular.disease,hepatitis;0.0000
sex,hyperlipidemia,cerebrovascular.disease,endstage.renal.disease;-0.0000
sex,hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease;-0.0001
sex,hyperlipidemia,cerebrovascular.disease,asthma;0.0000
sex,hyperlipidemia,cerebrovascular.disease,copd;-0.0001
sex,hyperlipidemia,cerebrovascular.disease,dementia;-0.0005
sex,hyperlipidemia,cerebrovascular.disease,cancer;-0.0001
sex,hyperlipidemia,hepatitis,endstage.renal.disease;0.0000
sex,hyperlipidemia,hepatitis,chronic.kidney.disease;-0.0001
sex,hyperlipidemia,hepatitis,asthma;0.0000
sex,hyperlipidemia,hepatitis,copd;-0.0000
sex,hyperlipidemia,hepatitis,dementia;-0.0000
sex,hyperlipidemia,hepatitis,cancer;-0.0002
sex,hyperlipidemia,endstage.renal.disease,chronic.kidney.disease;-0.0000
sex,hyperlipidemia,endstage.renal.disease,asthma;0.0000
sex,hyperlipidemia,endstage.renal.disease,copd;-0.0001
sex,hyperlipidemia,endstage.renal.disease,dementia;-0.0001
sex,hyperlipidemia,endstage.renal.disease,cancer;-0.0001
sex,hyperlipidemia,chronic.kidney.disease,asthma;-0.0001
sex,hyperlipidemia,chronic.kidney.disease,copd;-0.0002
sex,hyperlipidemia,chronic.kidney.disease,dementia;-0.0002
sex,hyperlipidemia,chronic.kidney.disease,cancer;-0.0002
sex,hyperlipidemia,asthma,copd;-0.0001
sex,hyperlipidemia,asthma,dementia;-0.0001
sex,hyperlipidemia,asthma,cancer;-0.0000
sex,hyperlipidemia,copd,dementia;-0.0002
sex,hyperlipidemia,copd,cancer;-0.0007
sex,hyperlipidemia,dementia,cancer;-0.0002
sex,diabetes,coronary.artery.disease,chf;-0.0061
sex,diabetes,coronary.artery.disease,cerebrovascular.disease;-0.0002
sex,diabetes,coronary.artery.disease,hepatitis;-0.0001
sex,diabetes,coronary.artery.disease,endstage.renal.disease;-0.0018
sex,diabetes,coronary.artery.disease,chronic.kidney.disease;-0.0007
sex,diabetes,coronary.artery.disease,asthma;-0.0003
sex,diabetes,coronary.artery.disease,copd;-0.0004
sex,diabetes,coronary.artery.disease,dementia;-0.0009
sex,diabetes,coronary.artery.disease,cancer;-0.0008
sex,diabetes,chf,cerebrovascular.disease;-0.0000
sex,diabetes,chf,hepatitis;-0.0001
sex,diabetes,chf,endstage.renal.disease;-0.0014
sex,diabetes,chf,chronic.kidney.disease;-0.0007
sex,diabetes,chf,asthma;-0.0002
sex,diabetes,chf,copd;-0.0005
sex,diabetes,chf,dementia;-0.0008
sex,diabetes,chf,cancer;-0.0000
sex,diabetes,cerebrovascular.disease,hepatitis;0.0000
sex,diabetes,cerebrovascular.disease,endstage.renal.disease;-0.0001
sex,diabetes,cerebrovascular.disease,chronic.kidney.disease;-0.0001
sex,diabetes,cerebrovascular.disease,asthma;0.0000
sex,diabetes,cerebrovascular.disease,copd;-0.0001
sex,diabetes,cerebrovascular.disease,dementia;-0.0006
sex,diabetes,cerebrovascular.disease,cancer;-0.0001
sex,diabetes,hepatitis,endstage.renal.disease;-0.0001
sex,diabetes,hepatitis,chronic.kidney.disease;-0.0000
sex,diabetes,hepatitis,asthma;0.0000
sex,diabetes,hepatitis,copd;-0.0000
sex,diabetes,hepatitis,dementia;-0.0001
sex,diabetes,hepatitis,cancer;-0.0000
sex,diabetes,endstage.renal.disease,chronic.kidney.disease;-0.0013
sex,diabetes,endstage.renal.disease,asthma;-0.0000
sex,diabetes,endstage.renal.disease,copd;-0.0000
sex,diabetes,endstage.renal.disease,dementia;-0.0001
sex,diabetes,endstage.renal.disease,cancer;-0.0000
sex,diabetes,chronic.kidney.disease,asthma;-0.0001
sex,diabetes,chronic.kidney.disease,copd;-0.0002
sex,diabetes,chronic.kidney.disease,dementia;-0.0003
sex,diabetes,chronic.kidney.disease,cancer;-0.0000
sex,diabetes,asthma,copd;-0.0008
sex,diabetes,asthma,dementia;0.0000
sex,diabetes,asthma,cancer;-0.0000
sex,diabetes,copd,dementia;-0.0002
sex,diabetes,copd,cancer;-0.0001
sex,diabetes,dementia,cancer;-0.0002
sex,coronary.artery.disease,chf,cerebrovascular.disease;-0.0009
sex,coronary.artery.disease,chf,hepatitis;-0.0001
sex,coronary.artery.disease,chf,endstage.renal.disease;-0.0007
sex,coronary.artery.disease,chf,chronic.kidney.disease;-0.0019
sex,coronary.artery.disease,chf,asthma;-0.0001
sex,coronary.artery.disease,chf,copd;-0.0014
sex,coronary.artery.disease,chf,dementia;-0.0012
sex,coronary.artery.disease,chf,cancer;-0.0006
sex,coronary.artery.disease,cerebrovascular.disease,hepatitis;0.0000
sex,coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;-0.0001
sex,coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;0.0001
sex,coronary.artery.disease,cerebrovascular.disease,asthma;-0.0000
sex,coronary.artery.disease,cerebrovascular.disease,copd;-0.0000
sex,coronary.artery.disease,cerebrovascular.disease,dementia;-0.0004
sex,coronary.artery.disease,cerebrovascular.disease,cancer;0.0000
sex,coronary.artery.disease,hepatitis,endstage.renal.disease;-0.0000
sex,coronary.artery.disease,hepatitis,chronic.kidney.disease;0.0000
sex,coronary.artery.disease,hepatitis,asthma;0.0000
sex,coronary.artery.disease,hepatitis,copd;0.0000
sex,coronary.artery.disease,hepatitis,dementia;0.0000
sex,coronary.artery.disease,hepatitis,cancer;0.0000
sex,coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;-0.0000
sex,coronary.artery.disease,endstage.renal.disease,asthma;-0.0000
sex,coronary.artery.disease,endstage.renal.disease,copd;-0.0001
sex,coronary.artery.disease,endstage.renal.disease,dementia;-0.0002
sex,coronary.artery.disease,endstage.renal.disease,cancer;-0.0000
sex,coronary.artery.disease,chronic.kidney.disease,asthma;0.0000
sex,coronary.artery.disease,chronic.kidney.disease,copd;-0.0001
sex,coronary.artery.disease,chronic.kidney.disease,dementia;-0.0001
sex,coronary.artery.disease,chronic.kidney.disease,cancer;0.0000
sex,coronary.artery.disease,asthma,copd;-0.0003
sex,coronary.artery.disease,asthma,dementia;0.0000
sex,coronary.artery.disease,asthma,cancer;-0.0000
sex,coronary.artery.disease,copd,dementia;-0.0001
sex,coronary.artery.disease,copd,cancer;-0.0003
sex,coronary.artery.disease,dementia,cancer;-0.0005
sex,chf,cerebrovascular.disease,hepatitis;0.0000
sex,chf,cerebrovascular.disease,endstage.renal.disease;0.0000
sex,chf,cerebrovascular.disease,chronic.kidney.disease;-0.0001
sex,chf,cerebrovascular.disease,asthma;-0.0000
sex,chf,cerebrovascular.disease,copd;-0.0000
sex,chf,cerebrovascular.disease,dementia;-0.0001
sex,chf,cerebrovascular.disease,cancer;-0.0000
sex,chf,hepatitis,endstage.renal.disease;-0.0000
sex,chf,hepatitis,chronic.kidney.disease;-0.0000
sex,chf,hepatitis,asthma;0.0000
sex,chf,hepatitis,copd;0.0000
sex,chf,hepatitis,dementia;-0.0000
sex,chf,hepatitis,cancer;0.0000
sex,chf,endstage.renal.disease,chronic.kidney.disease;0.0000
sex,chf,endstage.renal.disease,asthma;0.0000
sex,chf,endstage.renal.disease,copd;-0.0002
sex,chf,endstage.renal.disease,dementia;-0.0001
sex,chf,endstage.renal.disease,cancer;-0.0000
sex,chf,chronic.kidney.disease,asthma;-0.0000
sex,chf,chronic.kidney.disease,copd;-0.0000
sex,chf,chronic.kidney.disease,dementia;-0.0002
sex,chf,chronic.kidney.disease,cancer;-0.0000
sex,chf,asthma,copd;-0.0004
sex,chf,asthma,dementia;-0.0000
sex,chf,asthma,cancer;0.0000
sex,chf,copd,dementia;-0.0000
sex,chf,copd,cancer;0.0001
sex,chf,dementia,cancer;-0.0003
sex,cerebrovascular.disease,hepatitis,endstage.renal.disease;0.0000
sex,cerebrovascular.disease,hepatitis,chronic.kidney.disease;-0.0000
sex,cerebrovascular.disease,hepatitis,asthma;0.0000
sex,cerebrovascular.disease,hepatitis,copd;0.0000
sex,cerebrovascular.disease,hepatitis,dementia;0.0000
sex,cerebrovascular.disease,hepatitis,cancer;-0.0000
sex,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;0.0000
sex,cerebrovascular.disease,endstage.renal.disease,asthma;0.0000
sex,cerebrovascular.disease,endstage.renal.disease,copd;-0.0000
sex,cerebrovascular.disease,endstage.renal.disease,dementia;-0.0000
sex,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
sex,cerebrovascular.disease,chronic.kidney.disease,asthma;0.0000
sex,cerebrovascular.disease,chronic.kidney.disease,copd;0.0000
sex,cerebrovascular.disease,chronic.kidney.disease,dementia;0.0000
sex,cerebrovascular.disease,chronic.kidney.disease,cancer;0.0000
sex,cerebrovascular.disease,asthma,copd;0.0001
sex,cerebrovascular.disease,asthma,dementia;0.0000
sex,cerebrovascular.disease,asthma,cancer;-0.0000
sex,cerebrovascular.disease,copd,dementia;0.0000
sex,cerebrovascular.disease,copd,cancer;0.0000
sex,cerebrovascular.disease,dementia,cancer;-0.0000
sex,hepatitis,endstage.renal.disease,chronic.kidney.disease;-0.0000
sex,hepatitis,endstage.renal.disease,asthma;0.0000
sex,hepatitis,endstage.renal.disease,copd;-0.0000
sex,hepatitis,endstage.renal.disease,dementia;-0.0000
sex,hepatitis,endstage.renal.disease,cancer;0.0000
sex,hepatitis,chronic.kidney.disease,asthma;0.0000
sex,hepatitis,chronic.kidney.disease,copd;0.0000
sex,hepatitis,chronic.kidney.disease,dementia;-0.0000
sex,hepatitis,chronic.kidney.disease,cancer;0.0000
sex,hepatitis,asthma,copd;-0.0000
sex,hepatitis,asthma,dementia;0.0000
sex,hepatitis,asthma,cancer;-0.0000
sex,hepatitis,copd,dementia;0.0000
sex,hepatitis,copd,cancer;-0.0000
sex,hepatitis,dementia,cancer;-0.0000
sex,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
sex,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
sex,endstage.renal.disease,chronic.kidney.disease,dementia;-0.0000
sex,endstage.renal.disease,chronic.kidney.disease,cancer;0.0000
sex,endstage.renal.disease,asthma,copd;-0.0000
sex,endstage.renal.disease,asthma,dementia;0.0000
sex,endstage.renal.disease,asthma,cancer;-0.0000
sex,endstage.renal.disease,copd,dementia;0.0000
sex,endstage.renal.disease,copd,cancer;0.0000
sex,endstage.renal.disease,dementia,cancer;-0.0001
sex,chronic.kidney.disease,asthma,copd;-0.0000
sex,chronic.kidney.disease,asthma,dementia;0.0000
sex,chronic.kidney.disease,asthma,cancer;0.0000
sex,chronic.kidney.disease,copd,dementia;0.0000
sex,chronic.kidney.disease,copd,cancer;0.0000
sex,chronic.kidney.disease,dementia,cancer;-0.0002
sex,asthma,copd,dementia;-0.0000
sex,asthma,copd,cancer;-0.0000
sex,asthma,dementia,cancer;-0.0000
sex,copd,dementia,cancer;0.0000
hypertension,hyperlipidemia,diabetes,coronary.artery.disease;-0.0023
hypertension,hyperlipidemia,diabetes,chf;-0.0005
hypertension,hyperlipidemia,diabetes,cerebrovascular.disease;-0.0000
hypertension,hyperlipidemia,diabetes,hepatitis;0.0000
hypertension,hyperlipidemia,diabetes,endstage.renal.disease;-0.0001
hypertension,hyperlipidemia,diabetes,chronic.kidney.disease;-0.0001
hypertension,hyperlipidemia,diabetes,asthma;-0.0000
hypertension,hyperlipidemia,diabetes,copd;-0.0001
hypertension,hyperlipidemia,diabetes,dementia;-0.0001
hypertension,hyperlipidemia,diabetes,cancer;-0.0001
hypertension,hyperlipidemia,coronary.artery.disease,chf;-0.0009
hypertension,hyperlipidemia,coronary.artery.disease,cerebrovascular.disease;-0.0000
hypertension,hyperlipidemia,coronary.artery.disease,hepatitis;0.0000
hypertension,hyperlipidemia,coronary.artery.disease,endstage.renal.disease;-0.0000
hypertension,hyperlipidemia,coronary.artery.disease,chronic.kidney.disease;-0.0001
hypertension,hyperlipidemia,coronary.artery.disease,asthma;0.0000
hypertension,hyperlipidemia,coronary.artery.disease,copd;-0.0000
hypertension,hyperlipidemia,coronary.artery.disease,dementia;-0.0002
hypertension,hyperlipidemia,coronary.artery.disease,cancer;0.0000
hypertension,hyperlipidemia,chf,cerebrovascular.disease;-0.0000
hypertension,hyperlipidemia,chf,hepatitis;0.0000
hypertension,hyperlipidemia,chf,endstage.renal.disease;-0.0000
hypertension,hyperlipidemia,chf,chronic.kidney.disease;-0.0004
hypertension,hyperlipidemia,chf,asthma;-0.0000
hypertension,hyperlipidemia,chf,copd;-0.0001
hypertension,hyperlipidemia,chf,dementia;-0.0002
hypertension,hyperlipidemia,chf,cancer;-0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,hepatitis;-0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,endstage.renal.disease;-0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease;-0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,asthma;0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,copd;0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,dementia;-0.0000
hypertension,hyperlipidemia,cerebrovascular.disease,cancer;-0.0000
hypertension,hyperlipidemia,hepatitis,endstage.renal.disease;-0.0000
hypertension,hyperlipidemia,hepatitis,chronic.kidney.disease;-0.0000
hypertension,hyperlipidemia,hepatitis,asthma;-0.0000
hypertension,hyperlipidemia,hepatitis,copd;-0.0000
hypertension,hyperlipidemia,hepatitis,dementia;-0.0000
hypertension,hyperlipidemia,hepatitis,cancer;-0.0000
hypertension,hyperlipidemia,endstage.renal.disease,chronic.kidney.disease;-0.0000
hypertension,hyperlipidemia,endstage.renal.disease,asthma;0.0000
hypertension,hyperlipidemia,endstage.renal.disease,copd;-0.0000
hypertension,hyperlipidemia,endstage.renal.disease,dementia;-0.0000
hypertension,hyperlipidemia,endstage.renal.disease,cancer;-0.0000
hypertension,hyperlipidemia,chronic.kidney.disease,asthma;-0.0001
hypertension,hyperlipidemia,chronic.kidney.disease,copd;-0.0001
hypertension,hyperlipidemia,chronic.kidney.disease,dementia;-0.0001
hypertension,hyperlipidemia,chronic.kidney.disease,cancer;-0.0001
hypertension,hyperlipidemia,asthma,copd;-0.0000
hypertension,hyperlipidemia,asthma,dementia;0.0000
hypertension,hyperlipidemia,asthma,cancer;0.0000
hypertension,hyperlipidemia,copd,dementia;-0.0000
hypertension,hyperlipidemia,copd,cancer;0.0000
hypertension,hyperlipidemia,dementia,cancer;-0.0000
hypertension,diabetes,coronary.artery.disease,chf;-0.0022
hypertension,diabetes,coronary.artery.disease,cerebrovascular.disease;-0.0002
hypertension,diabetes,coronary.artery.disease,hepatitis;-0.0000
hypertension,diabetes,coronary.artery.disease,endstage.renal.disease;-0.0007
hypertension,diabetes,coronary.artery.disease,chronic.kidney.disease;-0.0007
hypertension,diabetes,coronary.artery.disease,asthma;-0.0008
hypertension,diabetes,coronary.artery.disease,copd;-0.0002
hypertension,diabetes,coronary.artery.disease,dementia;-0.0000
hypertension,diabetes,coronary.artery.disease,cancer;-0.0001
hypertension,diabetes,chf,cerebrovascular.disease;-0.0001
hypertension,diabetes,chf,hepatitis;-0.0000
hypertension,diabetes,chf,endstage.renal.disease;-0.0002
hypertension,diabetes,chf,chronic.kidney.disease;-0.0002
hypertension,diabetes,chf,asthma;-0.0000
hypertension,diabetes,chf,copd;-0.0001
hypertension,diabetes,chf,dementia;-0.0002
hypertension,diabetes,chf,cancer;0.0001
hypertension,diabetes,cerebrovascular.disease,hepatitis;0.0000
hypertension,diabetes,cerebrovascular.disease,endstage.renal.disease;-0.0000
hypertension,diabetes,cerebrovascular.disease,chronic.kidney.disease;-0.0001
hypertension,diabetes,cerebrovascular.disease,asthma;-0.0000
hypertension,diabetes,cerebrovascular.disease,copd;-0.0000
hypertension,diabetes,cerebrovascular.disease,dementia;-0.0000
hypertension,diabetes,cerebrovascular.disease,cancer;-0.0000
hypertension,diabetes,hepatitis,endstage.renal.disease;-0.0000
hypertension,diabetes,hepatitis,chronic.kidney.disease;-0.0000
hypertension,diabetes,hepatitis,asthma;-0.0000
hypertension,diabetes,hepatitis,copd;-0.0000
hypertension,diabetes,hepatitis,dementia;0.0000
hypertension,diabetes,hepatitis,cancer;-0.0000
hypertension,diabetes,endstage.renal.disease,chronic.kidney.disease;-0.0002
hypertension,diabetes,endstage.renal.disease,asthma;0.0000
hypertension,diabetes,endstage.renal.disease,copd;-0.0000
hypertension,diabetes,endstage.renal.disease,dementia;-0.0000
hypertension,diabetes,endstage.renal.disease,cancer;-0.0000
hypertension,diabetes,chronic.kidney.disease,asthma;-0.0001
hypertension,diabetes,chronic.kidney.disease,copd;-0.0001
hypertension,diabetes,chronic.kidney.disease,dementia;-0.0000
hypertension,diabetes,chronic.kidney.disease,cancer;-0.0001
hypertension,diabetes,asthma,copd;-0.0003
hypertension,diabetes,asthma,dementia;-0.0000
hypertension,diabetes,asthma,cancer;-0.0001
hypertension,diabetes,copd,dementia;-0.0001
hypertension,diabetes,copd,cancer;-0.0000
hypertension,diabetes,dementia,cancer;-0.0002
hypertension,coronary.artery.disease,chf,cerebrovascular.disease;-0.0003
hypertension,coronary.artery.disease,chf,hepatitis;0.0000
hypertension,coronary.artery.disease,chf,endstage.renal.disease;-0.0003
hypertension,coronary.artery.disease,chf,chronic.kidney.disease;-0.0006
hypertension,coronary.artery.disease,chf,asthma;-0.0002
hypertension,coronary.artery.disease,chf,copd;-0.0003
hypertension,coronary.artery.disease,chf,dementia;0.0000
hypertension,coronary.artery.disease,chf,cancer;-0.0002
hypertension,coronary.artery.disease,cerebrovascular.disease,hepatitis;-0.0000
hypertension,coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;-0.0000
hypertension,coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;-0.0000
hypertension,coronary.artery.disease,cerebrovascular.disease,asthma;-0.0001
hypertension,coronary.artery.disease,cerebrovascular.disease,copd;-0.0000
hypertension,coronary.artery.disease,cerebrovascular.disease,dementia;-0.0000
hypertension,coronary.artery.disease,cerebrovascular.disease,cancer;-0.0000
hypertension,coronary.artery.disease,hepatitis,endstage.renal.disease;0.0000
hypertension,coronary.artery.disease,hepatitis,chronic.kidney.disease;-0.0000
hypertension,coronary.artery.disease,hepatitis,asthma;0.0000
hypertension,coronary.artery.disease,hepatitis,copd;-0.0000
hypertension,coronary.artery.disease,hepatitis,dementia;0.0000
hypertension,coronary.artery.disease,hepatitis,cancer;-0.0000
hypertension,coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;-0.0001
hypertension,coronary.artery.disease,endstage.renal.disease,asthma;0.0000
hypertension,coronary.artery.disease,endstage.renal.disease,copd;-0.0000
hypertension,coronary.artery.disease,endstage.renal.disease,dementia;0.0000
hypertension,coronary.artery.disease,endstage.renal.disease,cancer;-0.0000
hypertension,coronary.artery.disease,chronic.kidney.disease,asthma;-0.0000
hypertension,coronary.artery.disease,chronic.kidney.disease,copd;0.0000
hypertension,coronary.artery.disease,chronic.kidney.disease,dementia;-0.0000
hypertension,coronary.artery.disease,chronic.kidney.disease,cancer;-0.0002
hypertension,coronary.artery.disease,asthma,copd;-0.0001
hypertension,coronary.artery.disease,asthma,dementia;-0.0000
hypertension,coronary.artery.disease,asthma,cancer;-0.0000
hypertension,coronary.artery.disease,copd,dementia;-0.0000
hypertension,coronary.artery.disease,copd,cancer;-0.0000
hypertension,coronary.artery.disease,dementia,cancer;-0.0000
hypertension,chf,cerebrovascular.disease,hepatitis;0.0000
hypertension,chf,cerebrovascular.disease,endstage.renal.disease;0.0000
hypertension,chf,cerebrovascular.disease,chronic.kidney.disease;-0.0001
hypertension,chf,cerebrovascular.disease,asthma;0.0000
hypertension,chf,cerebrovascular.disease,copd;-0.0000
hypertension,chf,cerebrovascular.disease,dementia;-0.0000
hypertension,chf,cerebrovascular.disease,cancer;-0.0001
hypertension,chf,hepatitis,endstage.renal.disease;0.0000
hypertension,chf,hepatitis,chronic.kidney.disease;-0.0000
hypertension,chf,hepatitis,asthma;-0.0000
hypertension,chf,hepatitis,copd;0.0000
hypertension,chf,hepatitis,dementia;-0.0000
hypertension,chf,hepatitis,cancer;-0.0000
hypertension,chf,endstage.renal.disease,chronic.kidney.disease;-0.0000
hypertension,chf,endstage.renal.disease,asthma;-0.0000
hypertension,chf,endstage.renal.disease,copd;-0.0000
hypertension,chf,endstage.renal.disease,dementia;0.0000
hypertension,chf,endstage.renal.disease,cancer;-0.0000
hypertension,chf,chronic.kidney.disease,asthma;-0.0000
hypertension,chf,chronic.kidney.disease,copd;-0.0001
hypertension,chf,chronic.kidney.disease,dementia;-0.0001
hypertension,chf,chronic.kidney.disease,cancer;-0.0000
hypertension,chf,asthma,copd;-0.0002
hypertension,chf,asthma,dementia;-0.0000
hypertension,chf,asthma,cancer;-0.0000
hypertension,chf,copd,dementia;0.0000
hypertension,chf,copd,cancer;0.0001
hypertension,chf,dementia,cancer;-0.0001
hypertension,cerebrovascular.disease,hepatitis,endstage.renal.disease;-0.0000
hypertension,cerebrovascular.disease,hepatitis,chronic.kidney.disease;-0.0000
hypertension,cerebrovascular.disease,hepatitis,asthma;0.0000
hypertension,cerebrovascular.disease,hepatitis,copd;-0.0000
hypertension,cerebrovascular.disease,hepatitis,dementia;-0.0000
hypertension,cerebrovascular.disease,hepatitis,cancer;-0.0000
hypertension,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;-0.0000
hypertension,cerebrovascular.disease,endstage.renal.disease,asthma;-0.0001
hypertension,cerebrovascular.disease,endstage.renal.disease,copd;-0.0000
hypertension,cerebrovascular.disease,endstage.renal.disease,dementia;-0.0000
hypertension,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
hypertension,cerebrovascular.disease,chronic.kidney.disease,asthma;-0.0000
hypertension,cerebrovascular.disease,chronic.kidney.disease,copd;-0.0000
hypertension,cerebrovascular.disease,chronic.kidney.disease,dementia;0.0000
hypertension,cerebrovascular.disease,chronic.kidney.disease,cancer;-0.0000
hypertension,cerebrovascular.disease,asthma,copd;-0.0000
hypertension,cerebrovascular.disease,asthma,dementia;-0.0001
hypertension,cerebrovascular.disease,asthma,cancer;0.0000
hypertension,cerebrovascular.disease,copd,dementia;-0.0000
hypertension,cerebrovascular.disease,copd,cancer;-0.0000
hypertension,cerebrovascular.disease,dementia,cancer;-0.0000
hypertension,hepatitis,endstage.renal.disease,chronic.kidney.disease;-0.0000
hypertension,hepatitis,endstage.renal.disease,asthma;-0.0000
hypertension,hepatitis,endstage.renal.disease,copd;-0.0000
hypertension,hepatitis,endstage.renal.disease,dementia;-0.0000
hypertension,hepatitis,endstage.renal.disease,cancer;-0.0000
hypertension,hepatitis,chronic.kidney.disease,asthma;-0.0000
hypertension,hepatitis,chronic.kidney.disease,copd;-0.0000
hypertension,hepatitis,chronic.kidney.disease,dementia;-0.0000
hypertension,hepatitis,chronic.kidney.disease,cancer;-0.0000
hypertension,hepatitis,asthma,copd;0.0000
hypertension,hepatitis,asthma,dementia;-0.0000
hypertension,hepatitis,asthma,cancer;-0.0000
hypertension,hepatitis,copd,dementia;-0.0000
hypertension,hepatitis,copd,cancer;-0.0000
hypertension,hepatitis,dementia,cancer;-0.0000
hypertension,endstage.renal.disease,chronic.kidney.disease,asthma;0.0000
hypertension,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
hypertension,endstage.renal.disease,chronic.kidney.disease,dementia;0.0000
hypertension,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
hypertension,endstage.renal.disease,asthma,copd;-0.0000
hypertension,endstage.renal.disease,asthma,dementia;-0.0000
hypertension,endstage.renal.disease,asthma,cancer;0.0000
hypertension,endstage.renal.disease,copd,dementia;0.0000
hypertension,endstage.renal.disease,copd,cancer;-0.0000
hypertension,endstage.renal.disease,dementia,cancer;-0.0000
hypertension,chronic.kidney.disease,asthma,copd;0.0000
hypertension,chronic.kidney.disease,asthma,dementia;0.0000
hypertension,chronic.kidney.disease,asthma,cancer;-0.0000
hypertension,chronic.kidney.disease,copd,dementia;-0.0000
hypertension,chronic.kidney.disease,copd,cancer;-0.0000
hypertension,chronic.kidney.disease,dementia,cancer;-0.0000
hypertension,asthma,copd,dementia;0.0000
hypertension,asthma,copd,cancer;0.0000
hypertension,asthma,dementia,cancer;-0.0000
hypertension,copd,dementia,cancer;-0.0000
hyperlipidemia,diabetes,coronary.artery.disease,chf;-0.0067
hyperlipidemia,diabetes,coronary.artery.disease,cerebrovascular.disease;-0.0021
hyperlipidemia,diabetes,coronary.artery.disease,hepatitis;-0.0001
hyperlipidemia,diabetes,coronary.artery.disease,endstage.renal.disease;-0.0021
hyperlipidemia,diabetes,coronary.artery.disease,chronic.kidney.disease;-0.0029
hyperlipidemia,diabetes,coronary.artery.disease,asthma;-0.0015
hyperlipidemia,diabetes,coronary.artery.disease,copd;-0.0013
hyperlipidemia,diabetes,coronary.artery.disease,dementia;-0.0026
hyperlipidemia,diabetes,coronary.artery.disease,cancer;-0.0011
hyperlipidemia,diabetes,chf,cerebrovascular.disease;-0.0017
hyperlipidemia,diabetes,chf,hepatitis;-0.0001
hyperlipidemia,diabetes,chf,endstage.renal.disease;-0.0005
hyperlipidemia,diabetes,chf,chronic.kidney.disease;-0.0011
hyperlipidemia,diabetes,chf,asthma;-0.0008
hyperlipidemia,diabetes,chf,copd;-0.0006
hyperlipidemia,diabetes,chf,dementia;-0.0009
hyperlipidemia,diabetes,chf,cancer;-0.0001
hyperlipidemia,diabetes,cerebrovascular.disease,hepatitis;0.0000
hyperlipidemia,diabetes,cerebrovascular.disease,endstage.renal.disease;-0.0001
hyperlipidemia,diabetes,cerebrovascular.disease,chronic.kidney.disease;-0.0005
hyperlipidemia,diabetes,cerebrovascular.disease,asthma;0.0000
hyperlipidemia,diabetes,cerebrovascular.disease,copd;-0.0000
hyperlipidemia,diabetes,cerebrovascular.disease,dementia;-0.0014
hyperlipidemia,diabetes,cerebrovascular.disease,cancer;-0.0000
hyperlipidemia,diabetes,hepatitis,endstage.renal.disease;0.0000
hyperlipidemia,diabetes,hepatitis,chronic.kidney.disease;-0.0000
hyperlipidemia,diabetes,hepatitis,asthma;0.0000
hyperlipidemia,diabetes,hepatitis,copd;-0.0000
hyperlipidemia,diabetes,hepatitis,dementia;-0.0001
hyperlipidemia,diabetes,hepatitis,cancer;-0.0000
hyperlipidemia,diabetes,endstage.renal.disease,chronic.kidney.disease;-0.0002
hyperlipidemia,diabetes,endstage.renal.disease,asthma;-0.0002
hyperlipidemia,diabetes,endstage.renal.disease,copd;-0.0000
hyperlipidemia,diabetes,endstage.renal.disease,dementia;-0.0000
hyperlipidemia,diabetes,endstage.renal.disease,cancer;-0.0001
hyperlipidemia,diabetes,chronic.kidney.disease,asthma;-0.0000
hyperlipidemia,diabetes,chronic.kidney.disease,copd;-0.0000
hyperlipidemia,diabetes,chronic.kidney.disease,dementia;-0.0002
hyperlipidemia,diabetes,chronic.kidney.disease,cancer;-0.0000
hyperlipidemia,diabetes,asthma,copd;-0.0004
hyperlipidemia,diabetes,asthma,dementia;-0.0000
hyperlipidemia,diabetes,asthma,cancer;-0.0001
hyperlipidemia,diabetes,copd,dementia;-0.0001
hyperlipidemia,diabetes,copd,cancer;-0.0001
hyperlipidemia,diabetes,dementia,cancer;-0.0002
hyperlipidemia,coronary.artery.disease,chf,cerebrovascular.disease;-0.0003
hyperlipidemia,coronary.artery.disease,chf,hepatitis;-0.0001
hyperlipidemia,coronary.artery.disease,chf,endstage.renal.disease;-0.0001
hyperlipidemia,coronary.artery.disease,chf,chronic.kidney.disease;-0.0006
hyperlipidemia,coronary.artery.disease,chf,asthma;-0.0001
hyperlipidemia,coronary.artery.disease,chf,copd;-0.0006
hyperlipidemia,coronary.artery.disease,chf,dementia;-0.0010
hyperlipidemia,coronary.artery.disease,chf,cancer;0.0001
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,hepatitis;0.0000
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;-0.0000
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;-0.0001
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,asthma;-0.0001
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,copd;0.0000
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,dementia;-0.0008
hyperlipidemia,coronary.artery.disease,cerebrovascular.disease,cancer;0.0002
hyperlipidemia,coronary.artery.disease,hepatitis,endstage.renal.disease;0.0000
hyperlipidemia,coronary.artery.disease,hepatitis,chronic.kidney.disease;0.0000
hyperlipidemia,coronary.artery.disease,hepatitis,asthma;0.0000
hyperlipidemia,coronary.artery.disease,hepatitis,copd;0.0000
hyperlipidemia,coronary.artery.disease,hepatitis,dementia;0.0000
hyperlipidemia,coronary.artery.disease,hepatitis,cancer;0.0000
hyperlipidemia,coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;-0.0003
hyperlipidemia,coronary.artery.disease,endstage.renal.disease,asthma;-0.0000
hyperlipidemia,coronary.artery.disease,endstage.renal.disease,copd;-0.0000
hyperlipidemia,coronary.artery.disease,endstage.renal.disease,dementia;-0.0001
hyperlipidemia,coronary.artery.disease,endstage.renal.disease,cancer;-0.0001
hyperlipidemia,coronary.artery.disease,chronic.kidney.disease,asthma;-0.0002
hyperlipidemia,coronary.artery.disease,chronic.kidney.disease,copd;-0.0002
hyperlipidemia,coronary.artery.disease,chronic.kidney.disease,dementia;-0.0004
hyperlipidemia,coronary.artery.disease,chronic.kidney.disease,cancer;-0.0001
hyperlipidemia,coronary.artery.disease,asthma,copd;0.0014
hyperlipidemia,coronary.artery.disease,asthma,dementia;-0.0001
hyperlipidemia,coronary.artery.disease,asthma,cancer;0.0000
hyperlipidemia,coronary.artery.disease,copd,dementia;-0.0001
hyperlipidemia,coronary.artery.disease,copd,cancer;-0.0002
hyperlipidemia,coronary.artery.disease,dementia,cancer;-0.0005
hyperlipidemia,chf,cerebrovascular.disease,hepatitis;0.0000
hyperlipidemia,chf,cerebrovascular.disease,endstage.renal.disease;-0.0000
hyperlipidemia,chf,cerebrovascular.disease,chronic.kidney.disease;-0.0001
hyperlipidemia,chf,cerebrovascular.disease,asthma;0.0000
hyperlipidemia,chf,cerebrovascular.disease,copd;0.0000
hyperlipidemia,chf,cerebrovascular.disease,dementia;-0.0002
hyperlipidemia,chf,cerebrovascular.disease,cancer;-0.0000
hyperlipidemia,chf,hepatitis,endstage.renal.disease;-0.0000
hyperlipidemia,chf,hepatitis,chronic.kidney.disease;-0.0000
hyperlipidemia,chf,hepatitis,asthma;0.0000
hyperlipidemia,chf,hepatitis,copd;0.0000
hyperlipidemia,chf,hepatitis,dementia;0.0000
hyperlipidemia,chf,hepatitis,cancer;0.0000
hyperlipidemia,chf,endstage.renal.disease,chronic.kidney.disease;-0.0002
hyperlipidemia,chf,endstage.renal.disease,asthma;0.0000
hyperlipidemia,chf,endstage.renal.disease,copd;0.0000
hyperlipidemia,chf,endstage.renal.disease,dementia;-0.0001
hyperlipidemia,chf,endstage.renal.disease,cancer;-0.0000
hyperlipidemia,chf,chronic.kidney.disease,asthma;-0.0001
hyperlipidemia,chf,chronic.kidney.disease,copd;-0.0003
hyperlipidemia,chf,chronic.kidney.disease,dementia;-0.0002
hyperlipidemia,chf,chronic.kidney.disease,cancer;-0.0001
hyperlipidemia,chf,asthma,copd;-0.0001
hyperlipidemia,chf,asthma,dementia;-0.0001
hyperlipidemia,chf,asthma,cancer;0.0000
hyperlipidemia,chf,copd,dementia;0.0000
hyperlipidemia,chf,copd,cancer;0.0001
hyperlipidemia,chf,dementia,cancer;-0.0001
hyperlipidemia,cerebrovascular.disease,hepatitis,endstage.renal.disease;0.0000
hyperlipidemia,cerebrovascular.disease,hepatitis,chronic.kidney.disease;-0.0000
hyperlipidemia,cerebrovascular.disease,hepatitis,asthma;0.0000
hyperlipidemia,cerebrovascular.disease,hepatitis,copd;-0.0000
hyperlipidemia,cerebrovascular.disease,hepatitis,dementia;0.0000
hyperlipidemia,cerebrovascular.disease,hepatitis,cancer;0.0000
hyperlipidemia,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;-0.0000
hyperlipidemia,cerebrovascular.disease,endstage.renal.disease,asthma;0.0000
hyperlipidemia,cerebrovascular.disease,endstage.renal.disease,copd;-0.0000
hyperlipidemia,cerebrovascular.disease,endstage.renal.disease,dementia;-0.0000
hyperlipidemia,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease,asthma;0.0000
hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease,copd;-0.0000
hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease,dementia;-0.0001
hyperlipidemia,cerebrovascular.disease,chronic.kidney.disease,cancer;-0.0000
hyperlipidemia,cerebrovascular.disease,asthma,copd;0.0000
hyperlipidemia,cerebrovascular.disease,asthma,dementia;0.0000
hyperlipidemia,cerebrovascular.disease,asthma,cancer;0.0000
hyperlipidemia,cerebrovascular.disease,copd,dementia;-0.0000
hyperlipidemia,cerebrovascular.disease,copd,cancer;0.0000
hyperlipidemia,cerebrovascular.disease,dementia,cancer;-0.0003
hyperlipidemia,hepatitis,endstage.renal.disease,chronic.kidney.disease;-0.0000
hyperlipidemia,hepatitis,endstage.renal.disease,asthma;0.0000
hyperlipidemia,hepatitis,endstage.renal.disease,copd;-0.0000
hyperlipidemia,hepatitis,endstage.renal.disease,dementia;0.0000
hyperlipidemia,hepatitis,endstage.renal.disease,cancer;-0.0000
hyperlipidemia,hepatitis,chronic.kidney.disease,asthma;0.0000
hyperlipidemia,hepatitis,chronic.kidney.disease,copd;-0.0000
hyperlipidemia,hepatitis,chronic.kidney.disease,dementia;0.0000
hyperlipidemia,hepatitis,chronic.kidney.disease,cancer;-0.0000
hyperlipidemia,hepatitis,asthma,copd;0.0000
hyperlipidemia,hepatitis,asthma,dementia;0.0000
hyperlipidemia,hepatitis,asthma,cancer;0.0000
hyperlipidemia,hepatitis,copd,dementia;0.0000
hyperlipidemia,hepatitis,copd,cancer;0.0000
hyperlipidemia,hepatitis,dementia,cancer;0.0000
hyperlipidemia,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
hyperlipidemia,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
hyperlipidemia,endstage.renal.disease,chronic.kidney.disease,dementia;-0.0000
hyperlipidemia,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
hyperlipidemia,endstage.renal.disease,asthma,copd;0.0000
hyperlipidemia,endstage.renal.disease,asthma,dementia;0.0000
hyperlipidemia,endstage.renal.disease,asthma,cancer;0.0000
hyperlipidemia,endstage.renal.disease,copd,dementia;0.0000
hyperlipidemia,endstage.renal.disease,copd,cancer;-0.0000
hyperlipidemia,endstage.renal.disease,dementia,cancer;0.0000
hyperlipidemia,chronic.kidney.disease,asthma,copd;-0.0002
hyperlipidemia,chronic.kidney.disease,asthma,dementia;-0.0000
hyperlipidemia,chronic.kidney.disease,asthma,cancer;0.0000
hyperlipidemia,chronic.kidney.disease,copd,dementia;-0.0000
hyperlipidemia,chronic.kidney.disease,copd,cancer;-0.0000
hyperlipidemia,chronic.kidney.disease,dementia,cancer;-0.0001
hyperlipidemia,asthma,copd,dementia;-0.0000
hyperlipidemia,asthma,copd,cancer;0.0000
hyperlipidemia,asthma,dementia,cancer;0.0000
hyperlipidemia,copd,dementia,cancer;0.0000
diabetes,coronary.artery.disease,chf,cerebrovascular.disease;-0.0004
diabetes,coronary.artery.disease,chf,hepatitis;0.0000
diabetes,coronary.artery.disease,chf,endstage.renal.disease;-0.0007
diabetes,coronary.artery.disease,chf,chronic.kidney.disease;-0.0006
diabetes,coronary.artery.disease,chf,asthma;0.0005
diabetes,coronary.artery.disease,chf,copd;-0.0005
diabetes,coronary.artery.disease,chf,dementia;0.0001
diabetes,coronary.artery.disease,chf,cancer;-0.0000
diabetes,coronary.artery.disease,cerebrovascular.disease,hepatitis;0.0000
diabetes,coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease;-0.0001
diabetes,coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease;-0.0001
diabetes,coronary.artery.disease,cerebrovascular.disease,asthma;-0.0001
diabetes,coronary.artery.disease,cerebrovascular.disease,copd;0.0000
diabetes,coronary.artery.disease,cerebrovascular.disease,dementia;0.0001
diabetes,coronary.artery.disease,cerebrovascular.disease,cancer;0.0000
diabetes,coronary.artery.disease,hepatitis,endstage.renal.disease;-0.0000
diabetes,coronary.artery.disease,hepatitis,chronic.kidney.disease;-0.0000
diabetes,coronary.artery.disease,hepatitis,asthma;0.0000
diabetes,coronary.artery.disease,hepatitis,copd;0.0000
diabetes,coronary.artery.disease,hepatitis,dementia;-0.0000
diabetes,coronary.artery.disease,hepatitis,cancer;0.0000
diabetes,coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease;-0.0004
diabetes,coronary.artery.disease,endstage.renal.disease,asthma;-0.0001
diabetes,coronary.artery.disease,endstage.renal.disease,copd;-0.0000
diabetes,coronary.artery.disease,endstage.renal.disease,dementia;-0.0001
diabetes,coronary.artery.disease,endstage.renal.disease,cancer;-0.0001
diabetes,coronary.artery.disease,chronic.kidney.disease,asthma;-0.0004
diabetes,coronary.artery.disease,chronic.kidney.disease,copd;0.0000
diabetes,coronary.artery.disease,chronic.kidney.disease,dementia;0.0001
diabetes,coronary.artery.disease,chronic.kidney.disease,cancer;-0.0001
diabetes,coronary.artery.disease,asthma,copd;-0.0009
diabetes,coronary.artery.disease,asthma,dementia;-0.0000
diabetes,coronary.artery.disease,asthma,cancer;-0.0001
diabetes,coronary.artery.disease,copd,dementia;0.0001
diabetes,coronary.artery.disease,copd,cancer;-0.0000
diabetes,coronary.artery.disease,dementia,cancer;0.0000
diabetes,chf,cerebrovascular.disease,hepatitis;0.0000
diabetes,chf,cerebrovascular.disease,endstage.renal.disease;-0.0000
diabetes,chf,cerebrovascular.disease,chronic.kidney.disease;0.0001
diabetes,chf,cerebrovascular.disease,asthma;-0.0000
diabetes,chf,cerebrovascular.disease,copd;-0.0000
diabetes,chf,cerebrovascular.disease,dementia;-0.0001
diabetes,chf,cerebrovascular.disease,cancer;-0.0000
diabetes,chf,hepatitis,endstage.renal.disease;-0.0000
diabetes,chf,hepatitis,chronic.kidney.disease;0.0000
diabetes,chf,hepatitis,asthma;0.0000
diabetes,chf,hepatitis,copd;0.0000
diabetes,chf,hepatitis,dementia;0.0000
diabetes,chf,hepatitis,cancer;-0.0000
diabetes,chf,endstage.renal.disease,chronic.kidney.disease;-0.0001
diabetes,chf,endstage.renal.disease,asthma;-0.0000
diabetes,chf,endstage.renal.disease,copd;-0.0000
diabetes,chf,endstage.renal.disease,dementia;-0.0001
diabetes,chf,endstage.renal.disease,cancer;-0.0000
diabetes,chf,chronic.kidney.disease,asthma;0.0001
diabetes,chf,chronic.kidney.disease,copd;0.0001
diabetes,chf,chronic.kidney.disease,dementia;-0.0000
diabetes,chf,chronic.kidney.disease,cancer;0.0000
diabetes,chf,asthma,copd;-0.0000
diabetes,chf,asthma,dementia;-0.0000
diabetes,chf,asthma,cancer;-0.0000
diabetes,chf,copd,dementia;-0.0000
diabetes,chf,copd,cancer;-0.0000
diabetes,chf,dementia,cancer;0.0000
diabetes,cerebrovascular.disease,hepatitis,endstage.renal.disease;-0.0000
diabetes,cerebrovascular.disease,hepatitis,chronic.kidney.disease;-0.0000
diabetes,cerebrovascular.disease,hepatitis,asthma;-0.0000
diabetes,cerebrovascular.disease,hepatitis,copd;0.0000
diabetes,cerebrovascular.disease,hepatitis,dementia;0.0000
diabetes,cerebrovascular.disease,hepatitis,cancer;-0.0000
diabetes,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;-0.0000
diabetes,cerebrovascular.disease,endstage.renal.disease,asthma;0.0000
diabetes,cerebrovascular.disease,endstage.renal.disease,copd;-0.0000
diabetes,cerebrovascular.disease,endstage.renal.disease,dementia;-0.0000
diabetes,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
diabetes,cerebrovascular.disease,chronic.kidney.disease,asthma;-0.0000
diabetes,cerebrovascular.disease,chronic.kidney.disease,copd;-0.0000
diabetes,cerebrovascular.disease,chronic.kidney.disease,dementia;-0.0000
diabetes,cerebrovascular.disease,chronic.kidney.disease,cancer;-0.0000
diabetes,cerebrovascular.disease,asthma,copd;-0.0000
diabetes,cerebrovascular.disease,asthma,dementia;0.0000
diabetes,cerebrovascular.disease,asthma,cancer;0.0000
diabetes,cerebrovascular.disease,copd,dementia;-0.0001
diabetes,cerebrovascular.disease,copd,cancer;-0.0000
diabetes,cerebrovascular.disease,dementia,cancer;0.0000
diabetes,hepatitis,endstage.renal.disease,chronic.kidney.disease;-0.0000
diabetes,hepatitis,endstage.renal.disease,asthma;-0.0000
diabetes,hepatitis,endstage.renal.disease,copd;-0.0000
diabetes,hepatitis,endstage.renal.disease,dementia;-0.0000
diabetes,hepatitis,endstage.renal.disease,cancer;-0.0000
diabetes,hepatitis,chronic.kidney.disease,asthma;0.0000
diabetes,hepatitis,chronic.kidney.disease,copd;-0.0000
diabetes,hepatitis,chronic.kidney.disease,dementia;0.0000
diabetes,hepatitis,chronic.kidney.disease,cancer;-0.0000
diabetes,hepatitis,asthma,copd;-0.0000
diabetes,hepatitis,asthma,dementia;-0.0000
diabetes,hepatitis,asthma,cancer;-0.0000
diabetes,hepatitis,copd,dementia;0.0000
diabetes,hepatitis,copd,cancer;-0.0000
diabetes,hepatitis,dementia,cancer;-0.0000
diabetes,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
diabetes,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
diabetes,endstage.renal.disease,chronic.kidney.disease,dementia;0.0000
diabetes,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
diabetes,endstage.renal.disease,asthma,copd;-0.0000
diabetes,endstage.renal.disease,asthma,dementia;0.0000
diabetes,endstage.renal.disease,asthma,cancer;-0.0000
diabetes,endstage.renal.disease,copd,dementia;-0.0000
diabetes,endstage.renal.disease,copd,cancer;-0.0000
diabetes,endstage.renal.disease,dementia,cancer;-0.0000
diabetes,chronic.kidney.disease,asthma,copd;-0.0003
diabetes,chronic.kidney.disease,asthma,dementia;0.0000
diabetes,chronic.kidney.disease,asthma,cancer;-0.0000
diabetes,chronic.kidney.disease,copd,dementia;-0.0000
diabetes,chronic.kidney.disease,copd,cancer;-0.0000
diabetes,chronic.kidney.disease,dementia,cancer;0.0001
diabetes,asthma,copd,dementia;-0.0000
diabetes,asthma,copd,cancer;-0.0002
diabetes,asthma,dementia,cancer;0.0000
diabetes,copd,dementia,cancer;0.0000
coronary.artery.disease,chf,cerebrovascular.disease,hepatitis;0.0000
coronary.artery.disease,chf,cerebrovascular.disease,endstage.renal.disease;-0.0000
coronary.artery.disease,chf,cerebrovascular.disease,chronic.kidney.disease;-0.0000
coronary.artery.disease,chf,cerebrovascular.disease,asthma;-0.0000
coronary.artery.disease,chf,cerebrovascular.disease,copd;-0.0000
coronary.artery.disease,chf,cerebrovascular.disease,dementia;-0.0002
coronary.artery.disease,chf,cerebrovascular.disease,cancer;0.0001
coronary.artery.disease,chf,hepatitis,endstage.renal.disease;0.0000
coronary.artery.disease,chf,hepatitis,chronic.kidney.disease;0.0000
coronary.artery.disease,chf,hepatitis,asthma;0.0000
coronary.artery.disease,chf,hepatitis,copd;0.0000
coronary.artery.disease,chf,hepatitis,dementia;-0.0000
coronary.artery.disease,chf,hepatitis,cancer;-0.0000
coronary.artery.disease,chf,endstage.renal.disease,chronic.kidney.disease;0.0001
coronary.artery.disease,chf,endstage.renal.disease,asthma;-0.0000
coronary.artery.disease,chf,endstage.renal.disease,copd;0.0000
coronary.artery.disease,chf,endstage.renal.disease,dementia;-0.0002
coronary.artery.disease,chf,endstage.renal.disease,cancer;-0.0000
coronary.artery.disease,chf,chronic.kidney.disease,asthma;-0.0002
coronary.artery.disease,chf,chronic.kidney.disease,copd;0.0001
coronary.artery.disease,chf,chronic.kidney.disease,dementia;-0.0002
coronary.artery.disease,chf,chronic.kidney.disease,cancer;0.0001
coronary.artery.disease,chf,asthma,copd;-0.0003
coronary.artery.disease,chf,asthma,dementia;-0.0004
coronary.artery.disease,chf,asthma,cancer;-0.0001
coronary.artery.disease,chf,copd,dementia;-0.0005
coronary.artery.disease,chf,copd,cancer;0.0002
coronary.artery.disease,chf,dementia,cancer;-0.0002
coronary.artery.disease,cerebrovascular.disease,hepatitis,endstage.renal.disease;-0.0000
coronary.artery.disease,cerebrovascular.disease,hepatitis,chronic.kidney.disease;0.0000
coronary.artery.disease,cerebrovascular.disease,hepatitis,asthma;0.0000
coronary.artery.disease,cerebrovascular.disease,hepatitis,copd;0.0000
coronary.artery.disease,cerebrovascular.disease,hepatitis,dementia;0.0000
coronary.artery.disease,cerebrovascular.disease,hepatitis,cancer;0.0000
coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;-0.0001
coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease,asthma;0.0000
coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease,copd;0.0000
coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease,dementia;0.0000
coronary.artery.disease,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease,asthma;-0.0000
coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease,copd;0.0000
coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease,dementia;0.0000
coronary.artery.disease,cerebrovascular.disease,chronic.kidney.disease,cancer;0.0000
coronary.artery.disease,cerebrovascular.disease,asthma,copd;0.0001
coronary.artery.disease,cerebrovascular.disease,asthma,dementia;0.0000
coronary.artery.disease,cerebrovascular.disease,asthma,cancer;0.0000
coronary.artery.disease,cerebrovascular.disease,copd,dementia;0.0000
coronary.artery.disease,cerebrovascular.disease,copd,cancer;0.0000
coronary.artery.disease,cerebrovascular.disease,dementia,cancer;-0.0002
coronary.artery.disease,hepatitis,endstage.renal.disease,chronic.kidney.disease;0.0000
coronary.artery.disease,hepatitis,endstage.renal.disease,asthma;0.0000
coronary.artery.disease,hepatitis,endstage.renal.disease,copd;-0.0000
coronary.artery.disease,hepatitis,endstage.renal.disease,dementia;0.0000
coronary.artery.disease,hepatitis,endstage.renal.disease,cancer;0.0000
coronary.artery.disease,hepatitis,chronic.kidney.disease,asthma;-0.0000
coronary.artery.disease,hepatitis,chronic.kidney.disease,copd;-0.0000
coronary.artery.disease,hepatitis,chronic.kidney.disease,dementia;0.0000
coronary.artery.disease,hepatitis,chronic.kidney.disease,cancer;-0.0000
coronary.artery.disease,hepatitis,asthma,copd;0.0000
coronary.artery.disease,hepatitis,asthma,dementia;-0.0000
coronary.artery.disease,hepatitis,asthma,cancer;0.0000
coronary.artery.disease,hepatitis,copd,dementia;0.0000
coronary.artery.disease,hepatitis,copd,cancer;-0.0000
coronary.artery.disease,hepatitis,dementia,cancer;0.0000
coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease,copd;0.0000
coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease,dementia;-0.0001
coronary.artery.disease,endstage.renal.disease,chronic.kidney.disease,cancer;0.0000
coronary.artery.disease,endstage.renal.disease,asthma,copd;-0.0000
coronary.artery.disease,endstage.renal.disease,asthma,dementia;0.0000
coronary.artery.disease,endstage.renal.disease,asthma,cancer;0.0000
coronary.artery.disease,endstage.renal.disease,copd,dementia;-0.0000
coronary.artery.disease,endstage.renal.disease,copd,cancer;-0.0000
coronary.artery.disease,endstage.renal.disease,dementia,cancer;-0.0000
coronary.artery.disease,chronic.kidney.disease,asthma,copd;-0.0000
coronary.artery.disease,chronic.kidney.disease,asthma,dementia;0.0000
coronary.artery.disease,chronic.kidney.disease,asthma,cancer;0.0000
coronary.artery.disease,chronic.kidney.disease,copd,dementia;0.0000
coronary.artery.disease,chronic.kidney.disease,copd,cancer;0.0000
coronary.artery.disease,chronic.kidney.disease,dementia,cancer;-0.0000
coronary.artery.disease,asthma,copd,dementia;0.0001
coronary.artery.disease,asthma,copd,cancer;-0.0000
coronary.artery.disease,asthma,dementia,cancer;0.0000
coronary.artery.disease,copd,dementia,cancer;-0.0000
chf,cerebrovascular.disease,hepatitis,endstage.renal.disease;0.0000
chf,cerebrovascular.disease,hepatitis,chronic.kidney.disease;-0.0000
chf,cerebrovascular.disease,hepatitis,asthma;-0.0000
chf,cerebrovascular.disease,hepatitis,copd;0.0000
chf,cerebrovascular.disease,hepatitis,dementia;0.0000
chf,cerebrovascular.disease,hepatitis,cancer;-0.0000
chf,cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease;-0.0000
chf,cerebrovascular.disease,endstage.renal.disease,asthma;0.0000
chf,cerebrovascular.disease,endstage.renal.disease,copd;0.0000
chf,cerebrovascular.disease,endstage.renal.disease,dementia;0.0000
chf,cerebrovascular.disease,endstage.renal.disease,cancer;-0.0000
chf,cerebrovascular.disease,chronic.kidney.disease,asthma;0.0000
chf,cerebrovascular.disease,chronic.kidney.disease,copd;0.0000
chf,cerebrovascular.disease,chronic.kidney.disease,dementia;-0.0000
chf,cerebrovascular.disease,chronic.kidney.disease,cancer;0.0000
chf,cerebrovascular.disease,asthma,copd;-0.0001
chf,cerebrovascular.disease,asthma,dementia;0.0000
chf,cerebrovascular.disease,asthma,cancer;0.0000
chf,cerebrovascular.disease,copd,dementia;0.0000
chf,cerebrovascular.disease,copd,cancer;-0.0000
chf,cerebrovascular.disease,dementia,cancer;-0.0000
chf,hepatitis,endstage.renal.disease,chronic.kidney.disease;0.0000
chf,hepatitis,endstage.renal.disease,asthma;0.0000
chf,hepatitis,endstage.renal.disease,copd;-0.0000
chf,hepatitis,endstage.renal.disease,dementia;0.0000
chf,hepatitis,endstage.renal.disease,cancer;0.0000
chf,hepatitis,chronic.kidney.disease,asthma;0.0000
chf,hepatitis,chronic.kidney.disease,copd;0.0000
chf,hepatitis,chronic.kidney.disease,dementia;-0.0000
chf,hepatitis,chronic.kidney.disease,cancer;-0.0000
chf,hepatitis,asthma,copd;0.0000
chf,hepatitis,asthma,dementia;0.0000
chf,hepatitis,asthma,cancer;-0.0000
chf,hepatitis,copd,dementia;0.0000
chf,hepatitis,copd,cancer;-0.0000
chf,hepatitis,dementia,cancer;-0.0000
chf,endstage.renal.disease,chronic.kidney.disease,asthma;0.0000
chf,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
chf,endstage.renal.disease,chronic.kidney.disease,dementia;-0.0001
chf,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
chf,endstage.renal.disease,asthma,copd;0.0000
chf,endstage.renal.disease,asthma,dementia;0.0000
chf,endstage.renal.disease,asthma,cancer;-0.0000
chf,endstage.renal.disease,copd,dementia;0.0000
chf,endstage.renal.disease,copd,cancer;-0.0000
chf,endstage.renal.disease,dementia,cancer;-0.0000
chf,chronic.kidney.disease,asthma,copd;-0.0001
chf,chronic.kidney.disease,asthma,dementia;0.0000
chf,chronic.kidney.disease,asthma,cancer;-0.0000
chf,chronic.kidney.disease,copd,dementia;-0.0000
chf,chronic.kidney.disease,copd,cancer;-0.0000
chf,chronic.kidney.disease,dementia,cancer;-0.0001
chf,asthma,copd,dementia;-0.0001
chf,asthma,copd,cancer;0.0000
chf,asthma,dementia,cancer;-0.0000
chf,copd,dementia,cancer;0.0000
cerebrovascular.disease,hepatitis,endstage.renal.disease,chronic.kidney.disease;0.0000
cerebrovascular.disease,hepatitis,endstage.renal.disease,asthma;0.0000
cerebrovascular.disease,hepatitis,endstage.renal.disease,copd;-0.0000
cerebrovascular.disease,hepatitis,endstage.renal.disease,dementia;-0.0000
cerebrovascular.disease,hepatitis,endstage.renal.disease,cancer;-0.0000
cerebrovascular.disease,hepatitis,chronic.kidney.disease,asthma;0.0000
cerebrovascular.disease,hepatitis,chronic.kidney.disease,copd;-0.0000
cerebrovascular.disease,hepatitis,chronic.kidney.disease,dementia;0.0000
cerebrovascular.disease,hepatitis,chronic.kidney.disease,cancer;-0.0000
cerebrovascular.disease,hepatitis,asthma,copd;0.0000
cerebrovascular.disease,hepatitis,asthma,dementia;0.0000
cerebrovascular.disease,hepatitis,asthma,cancer;0.0000
cerebrovascular.disease,hepatitis,copd,dementia;0.0000
cerebrovascular.disease,hepatitis,copd,cancer;-0.0000
cerebrovascular.disease,hepatitis,dementia,cancer;0.0000
cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease,dementia;0.0000
cerebrovascular.disease,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
cerebrovascular.disease,endstage.renal.disease,asthma,copd;0.0000
cerebrovascular.disease,endstage.renal.disease,asthma,dementia;0.0000
cerebrovascular.disease,endstage.renal.disease,asthma,cancer;-0.0000
cerebrovascular.disease,endstage.renal.disease,copd,dementia;-0.0000
cerebrovascular.disease,endstage.renal.disease,copd,cancer;-0.0000
cerebrovascular.disease,endstage.renal.disease,dementia,cancer;-0.0000
cerebrovascular.disease,chronic.kidney.disease,asthma,copd;-0.0000
cerebrovascular.disease,chronic.kidney.disease,asthma,dementia;0.0000
cerebrovascular.disease,chronic.kidney.disease,asthma,cancer;-0.0000
cerebrovascular.disease,chronic.kidney.disease,copd,dementia;-0.0000
cerebrovascular.disease,chronic.kidney.disease,copd,cancer;-0.0000
cerebrovascular.disease,chronic.kidney.disease,dementia,cancer;0.0000
cerebrovascular.disease,asthma,copd,dementia;0.0000
cerebrovascular.disease,asthma,copd,cancer;0.0000
cerebrovascular.disease,asthma,dementia,cancer;0.0000
cerebrovascular.disease,copd,dementia,cancer;0.0000
hepatitis,endstage.renal.disease,chronic.kidney.disease,asthma;-0.0000
hepatitis,endstage.renal.disease,chronic.kidney.disease,copd;-0.0000
hepatitis,endstage.renal.disease,chronic.kidney.disease,dementia;0.0000
hepatitis,endstage.renal.disease,chronic.kidney.disease,cancer;-0.0000
hepatitis,endstage.renal.disease,asthma,copd;-0.0000
hepatitis,endstage.renal.disease,asthma,dementia;-0.0000
hepatitis,endstage.renal.disease,asthma,cancer;0.0000
hepatitis,endstage.renal.disease,copd,dementia;-0.0000
hepatitis,endstage.renal.disease,copd,cancer;-0.0000
hepatitis,endstage.renal.disease,dementia,cancer;-0.0000
hepatitis,chronic.kidney.disease,asthma,copd;-0.0000
hepatitis,chronic.kidney.disease,asthma,dementia;0.0000
hepatitis,chronic.kidney.disease,asthma,cancer;-0.0000
hepatitis,chronic.kidney.disease,copd,dementia;-0.0000
hepatitis,chronic.kidney.disease,copd,cancer;-0.0000
hepatitis,chronic.kidney.disease,dementia,cancer;-0.0000
hepatitis,asthma,copd,dementia;0.0000
hepatitis,asthma,copd,cancer;0.0000
hepatitis,asthma,dementia,cancer;0.0000
hepatitis,copd,dementia,cancer;-0.0000
endstage.renal.disease,chronic.kidney.disease,asthma,copd;0.0000
endstage.renal.disease,chronic.kidney.disease,asthma,dementia;-0.0000
endstage.renal.disease,chronic.kidney.disease,asthma,cancer;0.0000
endstage.renal.disease,chronic.kidney.disease,copd,dementia;-0.0000
endstage.renal.disease,chronic.kidney.disease,copd,cancer;-0.0000
endstage.renal.disease,chronic.kidney.disease,dementia,cancer;0.0000
endstage.renal.disease,asthma,copd,dementia;-0.0000
endstage.renal.disease,asthma,copd,cancer;0.0000
endstage.renal.disease,asthma,dementia,cancer;-0.0000
endstage.renal.disease,copd,dementia,cancer;-0.0000
chronic.kidney.disease,asthma,copd,dementia;0.0000
chronic.kidney.disease,asthma,copd,cancer;0.0000
chronic.kidney.disease,asthma,dementia,cancer;-0.0000
chronic.kidney.disease,copd,dementia,cancer;-0.0000
asthma,copd,dementia,cancer;0.0000


==> sample_ishap.csv <==
Features;Individual Effect;Interaction Effect
diabetes:1.00,age:55.00,hypertension:1.00;0.1025574429808615;0.18632761340213794
hyperlipidemia:0.00,coronary.artery.disease:0.00;0.04595822883069178;0.019304789069209266
race:black;0.0402138541744849;0
sex:male;-0.0367881346707743;0
copd:0.00;0.02783006013640578;0
cerebrovascular.disease:0.00,endstage.renal.disease:0.00;0.010455424030100247;0.017098950940723792
cancer:0.00;0.01173190142443294;0
hepatitis:0.00;0.009503918820893588;0
asthma:0.00;-0.003293101570498131;0
chf:0.00;-0.0028861838558502557;0
chronic.kidney.disease:0.00,dementia:0.00;0.00043705721472586667;-3.231333202846978e-05


==> sample_shap.csv <==
Features;Individual Effect
age:55.00;0.28120619189408386
race:black;0.009385240704912258
sex:male;-0.0110346566808391
hypertension:1.00;0.07132906868286754
hyperlipidemia:0.00;-0.02313014119382337
diabetes:1.00;-0.03610686362518982
coronary.artery.disease:0.00;0.07362094693000353
chf:0.00;-0.0061286745653255665
cerebrovascular.disease:0.00;-0.018781327239160123
hepatitis:0.00;-0.01480489432196902
endstage.renal.disease:0.00;-0.01070702275791348
chronic.kidney.disease:0.00;0.023222396097623794
asthma:0.00;-0.04880302835793297
copd:0.00;0.029037636365265435
dementia:0.00;0.017856902387560554
cancer:0.00;0.0003136068368912283

